Provably Explaining Neural Additive Models

Despite significant progress in post-hoc explanation methods for neural networks, many remain heuristic and lack provable guarantees. A key approach for obtaining explanations with provable guarantees is by identifying a cardinally-minimal subset of input features which by itself is provably sufficient to determine the prediction. However, for standard neural networks, this task is often computationally infeasible, as it demands a worst-case exponential number of verification queries in the number of input features, each of which is NP-hard. In this work, we show that for Neural Additive Models (NAMs), a recent and more interpretable neural network family, we can efficiently generate explanations with such guarantees. We present a new model-specific algorithm for NAMs that generates provably cardinally-minimal explanations using only a logarithmic number of verification queries in the number of input features, after a parallelized preprocessing step with logarithmic runtime in the required precision is applied to each small univariate NAM component. Our algorithm not only makes the task of obtaining cardinally-minimal explanations feasible, but even outperforms existing algorithms designed to find the relaxed variant of subset-minimal explanations - which may be larger and less informative but easier to compute - despite our algorithm solving a much more difficult task. Our experiments demonstrate that, compared to previous algorithms, our approach provides provably smaller explanations than existing works and substantially reduces the computation time. Moreover, we show that our generated provable explanations offer benefits that are unattainable by standard sampling-based techniques typically used to interpret NAMs.

==> figures/prooffig.tikz <==


\begin{tikzpicture}[
  node distance=10mm,
  every node/.style={draw, circle, minimum size=8mm,font=\scriptsize},
  relulabel/.style={draw=none, inner sep=1pt, font=\scriptsize},
  >=stealth
]

\newcommand{\xshift}[0]{5.75mm}

% i = 0
\node[plotboxSmall] (r0)  {$r^{0}$};
\node[plotboxSmall] (q0)  [right=\xshift of r0] {$q^{0}$};
\node[plotboxSmall] (b0)  [right=\xshift of q0] {$b^{0}$};
\node[plotboxSmall] (r1)  [right=\xshift of b0] {$r^{1}$};

\draw[arrow] (r0) -- node[relulabel, above]{ReLU} (q0);
\draw[arrow] (q0) -- node[relulabel, above]{ReLU} (b0);
\draw[arrow] (b0) -- node[relulabel, above]{ReLU} (r1);

% i = 1
\node[plotboxSmall] (q1)  [right=\xshift of r1] {$q^{1}$};
\node[plotboxSmall] (b1)  [right=\xshift of q1] {$b^{1}$};
\node[plotboxSmall] (r2)  [right=\xshift of b1] {$r^{2}$};

\draw[arrow] (r1) -- node[relulabel, above]{ReLU} (q1);
\draw[arrow] (q1) -- node[relulabel, above]{ReLU} (b1);
\draw[arrow] (b1) -- node[relulabel, above]{ReLU} (r2);

% Dots in the main chain
\node[plotboxSmall] (dots) [right=\xshift of r2, draw=none] {$\cdots$};
\draw[arrow] (r2) -- node[relulabel, above]{ReLU} (dots);

% i = n-1
\node[plotboxSmall] (qnm1) [right=\xshift of dots] {$q^{n-1}$};
\node[plotboxSmall] (bnm1) [right=\xshift of qnm1] {$b^{\,n-1}$};
% \node[plotboxSmall] (rn)   [right=\xshift of bnm1] {$r^{n}$};

\draw[arrow] (dots) -- node[relulabel, above]{ReLU} (qnm1);
\draw[arrow] (qnm1) -- node[relulabel, above]{ReLU} (bnm1);
% \draw[arrow] (bnm1) -- node[relulabel, above]{ReLU} (rn);

% ====== o^i stack on the far right ======

% vertical stack: o^0, o^1, ..., \mathbf{o}_{n-1}
\node[plotboxSmall] (o0)   [above=of b0] {$\mathbf{o}_{0}$};
\node[plotboxSmall] (o1)   [above=of b1]      {$\mathbf{o}_{1}$};
\node[plotboxSmall] (odots)[above=of dots, draw=none] {$\cdots$};
\node[plotboxSmall] (onm1) [above=of bnm1]   {$\mathbf{o}_{n-1}$};

% bent arrows from b^i to o^i (no ReLU labels)
\draw[arrow] (b0)   to (o0);
\draw[arrow] (b1)   to (o1);
\draw[arrow] (bnm1) to (onm1);

% \node[draw=none] (input) [above=2 of r0] {$\x$};
% \draw[arrow] (input) -- (r0);
% \draw[arrow] (  o0.north) -- ++(0,0.5);
% \draw[arrow] (  o1.north) -- ++(0,0.5);
% \draw[arrow] (onm1.north) -- ++(0,0.5);

\end{tikzpicture}



==> figures/qualitative/feature_0.csv <==
x,y
0.0,-0.8208
0.0097,-0.811
0.0194,-0.8012
0.0291,-0.7915
0.0388,-0.7817
0.0485,-0.7719
0.0582,-0.7622
0.0679,-0.7524
0.0776,-0.7426
0.0874,-0.7329
0.0971,-0.7231
0.1068,-0.7133
0.1165,-0.7035
0.1262,-0.6938
0.1359,-0.684
0.1456,-0.6742
0.1553,-0.6645
0.165,-0.6547
0.1747,-0.6449
0.1844,-0.6352
0.1941,-0.6255
0.2038,-0.6157
0.2135,-0.606
0.2232,-0.5963
0.2329,-0.5866
0.2426,-0.5769
0.2524,-0.5672
0.2621,-0.5574
0.2718,-0.5477
0.2815,-0.538
0.2912,-0.5283
0.3009,-0.5187
0.3106,-0.509
0.3203,-0.4971
0.33,-0.4815
0.3397,-0.4654
0.3494,-0.4494
0.3591,-0.4333
0.3688,-0.4173
0.3785,-0.3994
0.3882,-0.3747
0.3979,-0.3485
0.4076,-0.3223
0.4174,-0.2961
0.4271,-0.27
0.4368,-0.2438
0.4465,-0.2176
0.4562,-0.1914
0.4659,-0.1652
0.4756,-0.1399
0.4853,-0.1202
0.495,-0.1006
0.5047,-0.0751
0.5144,-0.0479
0.5241,-0.0191
0.5338,0.0
0.5435,0.0
0.5532,0.0
0.5629,0.0
0.5726,0.0
0.5824,0.0
0.5921,0.0
0.6018,-0.0068
0.6115,-0.0202
0.6212,-0.0335
0.6309,-0.0502
0.6406,-0.066
0.6503,-0.0963
0.66,-0.1594
0.6697,-0.2362
0.6794,-0.3094
0.6891,-0.3827
0.6988,-0.4559
0.7085,-0.5292
0.7182,-0.6062
0.7279,-0.6863
0.7376,-0.7664
0.7474,-0.8503
0.7571,-0.9374
0.7668,-1.0244
0.7765,-1.1115
0.7862,-1.1986
0.7959,-1.2854
0.8056,-1.3643
0.8153,-1.4407
0.825,-1.5111
0.8347,-1.5794
0.8444,-1.6478
0.8541,-1.7161
0.8638,-1.7844
0.8735,-1.8527
0.8832,-1.921
0.8929,-1.9893
0.9026,-2.0576
0.9124,-2.1259
0.9221,-2.1943
0.9318,-2.2626
0.9415,-2.3309
0.9512,-2.3992
0.9609,-2.4675


==> figures/qualitative/feature_1.csv <==
x,y
0.0,0.1063
0.0057,0.105
0.0115,0.1036
0.0172,0.1023
0.023,0.1009
0.0287,0.0996
0.0344,0.0982
0.0402,0.0968
0.0459,0.0955
0.0517,0.0941
0.0574,0.0928
0.0631,0.0914
0.0689,0.09
0.0746,0.0886
0.0803,0.0872
0.0861,0.0858
0.0918,0.0844
0.0976,0.083
0.1033,0.0816
0.109,0.0802
0.1148,0.0788
0.1205,0.077
0.1263,0.0731
0.132,0.0691
0.1377,0.0651
0.1435,0.0612
0.1492,0.0572
0.155,0.0532
0.1607,0.0492
0.1664,0.0435
0.1722,0.0337
0.1779,0.022
0.1836,0.0104
0.1894,-0.0013
0.1951,-0.013
0.2009,-0.0247
0.2066,-0.0319
0.2123,-0.0345
0.2181,-0.0361
0.2238,-0.0378
0.2296,-0.0394
0.2353,-0.041
0.241,-0.0429
0.2468,-0.045
0.2525,-0.0471
0.2583,-0.0491
0.264,-0.0511
0.2697,-0.0532
0.2755,-0.0553
0.2812,-0.0575
0.2869,-0.0596
0.2927,-0.0617
0.2984,-0.0638
0.3042,-0.0659
0.3099,-0.068
0.3156,-0.0701
0.3214,-0.0722
0.3271,-0.0743
0.3329,-0.0764
0.3386,-0.0785
0.3443,-0.0804
0.3501,-0.0823
0.3558,-0.0842
0.3616,-0.0862
0.3673,-0.0881
0.373,-0.0899
0.3788,-0.0916
0.3845,-0.0933
0.3902,-0.095
0.396,-0.0968
0.4017,-0.0985
0.4075,-0.1002
0.4132,-0.1019
0.4189,-0.1036
0.4247,-0.1053
0.4304,-0.107
0.4362,-0.1088
0.4419,-0.1105
0.4476,-0.1122
0.4534,-0.114
0.4591,-0.1158
0.4649,-0.1176
0.4706,-0.1194
0.4763,-0.1213
0.4821,-0.1231
0.4878,-0.1249
0.4935,-0.1267
0.4993,-0.1286
0.505,-0.1304
0.5108,-0.1322
0.5165,-0.1341
0.5222,-0.1359
0.528,-0.1377
0.5337,-0.1396
0.5395,-0.1414
0.5452,-0.1432
0.5509,-0.1451
0.5567,-0.1469
0.5624,-0.1487
0.5682,-0.1506
0.5739,-0.1524


==> figures/qualitative/feature_14.csv <==
x,y
0.0,0.2948
0.0097,0.2948
0.0194,0.2948
0.0291,0.2948
0.0388,0.2948
0.0485,0.2948
0.0582,0.2948
0.0679,0.2948
0.0776,0.2948
0.0873,0.2948
0.097,0.2948
0.1067,0.2948
0.1164,0.3094
0.1261,0.3411
0.1358,0.372
0.1455,0.4022
0.1552,0.4323
0.1648,0.4617
0.1745,0.4836
0.1842,0.4997
0.1939,0.5157
0.2036,0.5318
0.2133,0.5479
0.223,0.5637
0.2327,0.578
0.2424,0.5891
0.2521,0.5869
0.2618,0.5834
0.2715,0.5671
0.2812,0.5101
0.2909,0.4067
0.3006,0.269
0.3103,0.1203
0.32,-0.0284
0.3297,-0.1308
0.3394,-0.1629
0.3491,-0.1819
0.3588,-0.1921
0.3685,-0.2023
0.3782,-0.2125
0.3879,-0.2228
0.3976,-0.233
0.4073,-0.2432
0.417,-0.2534
0.4267,-0.2637
0.4364,-0.2739
0.4461,-0.2841
0.4558,-0.2944
0.4655,-0.3046
0.4752,-0.3148
0.4848,-0.325
0.4945,-0.3352
0.5042,-0.3454
0.5139,-0.3554
0.5236,-0.3653
0.5333,-0.3745
0.543,-0.3838
0.5527,-0.3932
0.5624,-0.4025
0.5721,-0.4118
0.5818,-0.4212
0.5915,-0.4305
0.6012,-0.4398
0.6109,-0.4492
0.6206,-0.4585
0.6303,-0.4678
0.64,-0.4772
0.6497,-0.4866
0.6594,-0.496
0.6691,-0.5055
0.6788,-0.5149
0.6885,-0.5244
0.6982,-0.5338
0.7079,-0.5432
0.7176,-0.5527
0.7273,-0.5621
0.737,-0.5716
0.7467,-0.581
0.7564,-0.5905
0.7661,-0.5999
0.7758,-0.6093
0.7855,-0.6188
0.7952,-0.6282
0.8048,-0.6377
0.8145,-0.6471
0.8242,-0.6566
0.8339,-0.666
0.8436,-0.6754
0.8533,-0.6849
0.863,-0.6943
0.8727,-0.7038
0.8824,-0.7132
0.8921,-0.7227
0.9018,-0.7321
0.9115,-0.7416
0.9212,-0.751
0.9309,-0.7604
0.9406,-0.7699
0.9503,-0.7793
0.96,-0.7888
0.9697,-0.7982


==> figures/qualitative/feature_17.csv <==
x,y
0.0,0.0
0.0052,0.0
0.0105,0.0
0.0157,0.0
0.0209,0.0
0.0261,0.0
0.0314,0.0
0.0366,0.0
0.0418,0.0
0.0471,0.0
0.0523,0.0
0.0575,0.0
0.0627,0.0
0.068,0.0
0.0732,0.0
0.0784,0.0
0.0837,0.0
0.0889,0.0
0.0941,0.0
0.0993,0.0
0.1046,0.0
0.1098,0.0032
0.115,0.007
0.1202,0.0107
0.1255,0.0145
0.1307,0.02
0.1359,0.0477
0.1412,0.084
0.1464,0.1203
0.1516,0.1564
0.1568,0.1925
0.1621,0.2285
0.1673,0.2615
0.1725,0.292
0.1778,0.3224
0.183,0.3526
0.1882,0.3818
0.1934,0.411
0.1987,0.4402
0.2039,0.4694
0.2091,0.4986
0.2144,0.5278
0.2196,0.557
0.2248,0.5862
0.23,0.6154
0.2353,0.6446
0.2405,0.6738
0.2457,0.703
0.251,0.7322
0.2562,0.7614
0.2614,0.7906
0.2666,0.8198
0.2719,0.8489
0.2771,0.8773
0.2823,0.9066
0.2876,0.9348
0.2928,0.9626
0.298,0.9904
0.3032,1.0183
0.3085,1.0461
0.3137,1.0739
0.3189,1.1017
0.3241,1.1295
0.3294,1.1573
0.3346,1.1851
0.3398,1.2129
0.3451,1.2407
0.3503,1.2685
0.3555,1.2964
0.3607,1.3242
0.366,1.352
0.3712,1.3772
0.3764,1.3957
0.3817,1.4132
0.3869,1.4307
0.3921,1.4482
0.3973,1.4657
0.4026,1.4832
0.4078,1.5006
0.413,1.5181
0.4183,1.5356
0.4235,1.553
0.4287,1.5705
0.4339,1.588
0.4392,1.6054
0.4444,1.6229
0.4496,1.6404
0.4549,1.6578
0.4601,1.6753
0.4653,1.6928
0.4705,1.7102
0.4758,1.7277
0.481,1.7451
0.4862,1.7626
0.4915,1.7801
0.4967,1.7975
0.5019,1.815
0.5071,1.8325
0.5124,1.8499
0.5176,1.8674
0.5228,1.8849


==> figures/qualitative/feature_4.csv <==
x,y
0.0,0.1612
0.0078,0.2161
0.0157,0.271
0.0235,0.3258
0.0314,0.3807
0.0392,0.4357
0.047,0.4908
0.0549,0.5458
0.0627,0.6008
0.0706,0.6559
0.0784,0.7109
0.0862,0.7659
0.0941,0.8206
0.1019,0.8751
0.1098,0.9281
0.1176,0.9518
0.1255,0.9338
0.1333,0.9157
0.1411,0.8977
0.149,0.8796
0.1568,0.8603
0.1647,0.8384
0.1725,0.8131
0.1803,0.7861
0.1882,0.7561
0.196,0.7262
0.2039,0.6918
0.2117,0.6574
0.2195,0.6231
0.2274,0.5887
0.2352,0.5543
0.2431,0.5199
0.2509,0.4857
0.2587,0.4514
0.2666,0.4168
0.2744,0.3822
0.2823,0.3476
0.2901,0.313
0.298,0.2783
0.3058,0.2341
0.3136,0.1841
0.3215,0.134
0.3293,0.0839
0.3372,0.0276
0.345,-0.0135
0.3528,-0.0212
0.3607,-0.0301
0.3685,-0.0399
0.3764,-0.0515
0.3842,-0.0632
0.392,-0.0726
0.3999,-0.081
0.4077,-0.0893
0.4156,-0.0976
0.4234,-0.1058
0.4313,-0.1145
0.4391,-0.1238
0.4469,-0.133
0.4548,-0.1424
0.4626,-0.1517
0.4705,-0.161
0.4783,-0.1692
0.4861,-0.1764
0.494,-0.1835
0.5018,-0.1906
0.5097,-0.1977
0.5175,-0.2041
0.5253,-0.21
0.5332,-0.216
0.541,-0.2219
0.5489,-0.2278
0.5567,-0.2338
0.5645,-0.2397
0.5724,-0.2457
0.5802,-0.2516
0.5881,-0.2576
0.5959,-0.2635
0.6037,-0.2695
0.6116,-0.2754
0.6194,-0.2814
0.6273,-0.2873
0.6351,-0.2933
0.643,-0.2992
0.6508,-0.3052
0.6586,-0.3112
0.6665,-0.3171
0.6743,-0.3231
0.6822,-0.329
0.69,-0.335
0.6978,-0.3409
0.7057,-0.3469
0.7135,-0.3528
0.7214,-0.3588
0.7292,-0.3648
0.737,-0.3708
0.7449,-0.3767
0.7527,-0.3827
0.7606,-0.3887
0.7684,-0.3947
0.7763,-0.4007
0.7841,-0.4067


==> figures/qualitative/feature_bounds.csv <==
idx,label,val,errminus,errplus
1,x_0,-0.1594,0.7779607039451599,0.1594
2,x_1,-0.0247,0.022072073954343796,0.0864462508380413
3,x_2,0.0,0.0,0.0
4,x_3,-0.0582,3.546275496482676e-05,0.0
5,x_4,-0.0212,0.09000231449604035,0.4159608470916748
6,x_5,0.0046,0.0005830571897327899,3.888794183731087e-05
7,x_6,0.0,0.0,0.0
8,x_7,0.0,0.0,0.0
9,x_8,0.0476,0.0476,0.13512651731967926
10,x_9,1.1084e-07,2.7670915935861418e-08,1.6753114152173185e-06
11,x_10,0.0018,3.4452796168625306e-05,0.0
12,x_11,0.0,0.0,0.0
13,x_12,0.0,0.0,0.0
14,x_13,0.0,0.0,0.0
15,x_14,0.269,0.4911294492483139,0.3193885622024536
16,x_15,-2.1168e-06,3.0444364586617334e-06,2.1168e-06
17,x_16,0.0,0.0,0.0
18,x_17,0.9904,0.2762968377113342,0.260930852508545
19,x_18,0.0,0.0,0.0
20,x_19,5.61e-11,0.0,3.847543428702355e-16
21,x_20,0.0,0.0,0.0


==> figures/qualitative/feature_bounds_all_with_lohi.csv <==
idx,label,val,lo,hi
1,x_0,-0.1594,-0.9373607039451599,0.0
2,x_1,-0.0247,-0.046772073954343796,0.061746250838041306
3,x_2,0.0,0.0,0.0
4,x_3,-0.0582,-0.05823546275496483,-0.05823546275496483
5,x_4,-0.0212,-0.11120231449604034,0.3947608470916748
6,x_5,0.0046,0.00401694281026721,0.004638887941837311
7,x_6,0.0,0.0,0.0
8,x_7,0.0,0.0,0.0
9,x_8,0.0476,0.0,0.18272651731967926
10,x_9,1.1084e-07,8.316908406413859e-08,1.7861514152173186e-06
11,x_10,0.0018,0.0017655472038313746,0.0017655472038313746
12,x_11,0.0,0.0,0.0
13,x_12,0.0,0.0,0.0
14,x_13,0.0,0.0,0.0
15,x_14,0.269,-0.2221294492483139,0.5883885622024536
16,x_15,-2.1168e-06,-5.161236458661733e-06,0.0
17,x_16,0.0,0.0,0.0
18,x_17,0.9904,0.7141031622886658,1.251330852508545
19,x_18,0.0,0.0,0.0
20,x_19,5.61e-11,5.610038475434287e-11,5.610038475434287e-11
21,x_20,0.0,0.0,0.0


==> figures/qualitative/running-example-contribution.tikz <==

\begin{tikzpicture}[>=stealth,]

\footnotesize

% ---------- Layout parameters ----------
\newcommand{\plotwidth}{3.0cm}
\newcommand{\plotheight}{1.0cm}
\newcommand{\xspacing}{0.4}   % horizontal gap frame -> phi
\newcommand{\yspacing}{2.1}   % vertical spacing between features


% ---------- Data to display ----------
% Each item: {feature id}{\x_true}{y_at_\x_true}{eps_lo}{eps_hi}
\def\featlist{
  {0}{0.6600000262260437}{-0.1594}{0.5629411935806274}{0.75705885887146}%
  {1}{0.20000000298023224}{-0.0247}{0.1426108330488205}{0.25165024399757385}%
  {4}{0.3499999940395355}{-0.0212}{0.2715908885002136}{0.42840906977653503}%
  {14}{0.30000001192092896}{0.269}{0.2030303180217743}{0.38727274537086487}%
  {17}{0.30000001192092896}{0.9904}{0.24771785736083984}{0.3470539450645447}%
}


% Count features
\newcount\Nfeatures \Nfeatures=3 
\pgfmathsetmacro{\ytop}{0.5*(\Nfeatures-1)*\yspacing}

% Draw feature blocks (top to bottom)
\foreach \fid/\fname/\xtrue/\ytrue/\epslo/\epshi [count=\i] in {
0/1/0.6600000262260437/-0.1594/0.5629411935806274/0.75705885887146,
% 4/5/0.3499999940395355/-0.0212/0.2715908885002136/0.42840906977653503,
% 1/2/0.20000000298023224/-0.0247/0.1426108330488205/0.25165024399757385,
14/15/0.30000001192092896/0.269/0.2030303180217743/0.38727274537086487,
17/18/0.30000001192092896/0.9904/0.24771785736083984/0.3470539450645447
} {
    

  \pgfmathsetmacro{\yi}{\ytop - (\i-1)*\yspacing}

  % --- framed mini-plot ---
  \node[plotbox, anchor=west] (frame-\i) at (0,\yi) {%
  
    \begin{tikzpicture}[baseline,sharp corners]
      \begin{axis}[
          width=\plotwidth, height=\plotheight, enlarge x limits=false,
          axis lines=box, clip=true, scale only axis,
          title={$f_{\fname}(\x_{\fname})$}, title style={font=\footnotesize, yshift=-1ex}, yticklabel style={text width=2em, align=right},
      ]

      \fill [CORAcolorBlue,opacity=0.1] (\epslo,\pgfkeysvalueof{/pgfplots/ymin}) rectangle (\epshi,\pgfkeysvalueof{/pgfplots/ymax});


        % NAM curve from CSV
        \addplot+[black, thick, mark=none] table[col sep=comma, x=x, y=y] {./figures/qualitative/feature_\fid.csv};

        % True x (black dot at nearest grid y)
        \addplot+[only marks, mark=*, mark size=1.6pt, 
          mark options={fill=CORAcolor4, draw=CORAcolor4}] coordinates {(\xtrue,\ytrue)};

      \end{axis}
      
        % put a "1" as a dummy last xtick for alignment
        \node[anchor=south] at (current bounding box.south east) {\hphantom{1}};
    \end{tikzpicture}
  };


  % input label \x_i
  \node[neuron, left=\xspacing of frame-\i.west, label={\tiny $\x_{\fname}$}] (x-\i) {};
  \draw[arrow] (x-\i.east) -- (frame-\i.west);

  % phi node right of frame
  \node[neuron, right=\xspacing of frame-\i] (phi-\i) {};

  % connect frame to phi
  \draw[arrow] (frame-\i.east) -- (phi-\i.west);
}

% --- merge node (sum) centered ---
\path ($(phi-1)!0.5!(phi-\the\Nfeatures)$) ++(1.5cm,0) node[merge] (merge) {$\Sigma$};


% connect each phi to merge with weights
\foreach \i in {1,...,\the\Nfeatures} {
  \draw[arrow] (phi-\i) -- (merge);
}



% show additional inputs
\node[minimum size=8mm] (phi-\the\Nfeatures+1) at ($(phi-1)!0.5!(phi-2)$) {$\cdots$};
\node[minimum size=8mm] (phi-\the\Nfeatures+2) at ($(phi-2)!0.5!(phi-3)$) {$\cdots$};
\draw[arrow,color=black!20] (phi-\the\Nfeatures+1) -- node[] {} (merge);
\draw[arrow,black!20] (phi-\the\Nfeatures+2) -- node[] {} (merge);

% output arrow
\draw[arrow] (merge) -- ++(0.8,0);

 \node[anchor=north, rotate=90] (featCont) at (7.1,0) {%
    \begin{tikzpicture}[baseline,sharp corners]
      \begin{axis}[
          width=1.25*\plotwidth, height=2*\plotheight, enlarge x limits=false,
          axis lines=box, clip=true, scale only axis,
          % title={Feature Contributions},
             xmin=0,xmax=22, xlabel={Feature $\x_{i}$}, ylabel={$f_i(\x_{i})$}, ylabel shift=-0.2cm,
            xtick={1,15,18},
            extra x ticks={0,...,21},
            extra x tick labels=\empty
      ]
        
        \addplot+[
          only marks, mark=*, mark size=1pt, 
          color=CORAcolorBlue, mark options={fill=CORAcolor4,draw=CORAcolor4},
          error bars/.cd, y dir=both, y explicit, error mark=none
        ]
        table[
          col sep=comma,
          x=idx, y=val,
          y error minus expr=\thisrow{val}-\thisrow{lo},
          y error plus  expr=\thisrow{hi}-\thisrow{val}
        ]{./figures/qualitative/feature_bounds_all_with_lohi.csv};
        
      \end{axis}
    \end{tikzpicture}
  };

  
  \node[above=5pt, font=\large] at (current bounding box.north) {(a) Local neighborhood.};

\draw[dashed]
  ($(current bounding box.north east) + (0.2cm,0)$) --
  ($(current bounding box.south east) + (0.2cm,0)$);

\end{tikzpicture}


==> figures/qualitative/running-example-range.tikz <==

\begin{tikzpicture}[>=latex]

\footnotesize

% ---------- Layout parameters ----------
\def\yspacing{2.1}             % vertical distance between plots (cm)
\def\plotwidth{3cm}
\def\plotheight{1cm}
\def\outgap{2.2}               % gap (cm) from merge to lightning node

% ---------- Feature functions (edit/extend) ----------
% Put one function per feature, in order. Add/remove entries freely.
% Examples here are all different; replace with your own formulas or coordinate plots.
\def\funclist{
  {(x)*(2-x)-0.1}/-0.1000/0.9000,             % f1(x1)  (a hump)
  {0.4 + 10*x*sin(deg(9*x*x))+5.5}/0.8547/10.0212,% f2(x2)  (sine bump)
  % {1.5*exp(-2*(x-0.7)^2)}     % f3(x3)  (Gaussian)
  {2 + 12*(x)^3 - 12*(x)^2}/0.2222/2        % f4(x4)  (cubic-ish)
}

% Domain & range for all mini-plots (tweak as you like)
\def\xmin{0}\def\xmax{1}

% --- Draw each feature block vertically, feeding rightwards ---
% We'll count how many entries are in \funclist on the fly.
\newcount\Nfeatures \Nfeatures=0
\foreach \f/\fmin/\fmax [count=\i] in \funclist { \global\advance\Nfeatures by 1 }

% Top feature's y so the column is centered around y=0
\pgfmathsetmacro{\ytop}{0.5*(\Nfeatures-1)*\yspacing}

% Store the output-pin positions to connect later
\foreach \f/\fmin/\fmax [count=\i] in \funclist {
  % y position of feature i (top to bottom)
  \pgfmathsetmacro{\yi}{\ytop - (\i-1)*\yspacing}

  % framed mini-plot
  \node[plotbox, anchor=west, rounded corners] (frame-\i) at (0,\yi) {%
    \begin{tikzpicture}[baseline]
      \begin{axis}[ sharp corners,
          width=\plotwidth, height=\plotheight,
          axis lines=box, xmin=\xmin, xmax=\xmax, % ymin=\ymin, ymax=\ymax,
          title={$f_\i(\x_{\i})$}, title style={font=\footnotesize, yshift=-1ex},
          clip=true, scale only axis, yticklabel style={text width=2em, align=right}
      ]
        % You can replace this \addplot with coordinates for exact shapes later:
        % \addplot+[thick] coordinates {(0,0.2) (0.5,0.8) (1.0,1.2) (1.5,0.6) (2,0.3)};
        \addplot[gray!30, thin, domain=\xmin:\xmax] {0};
        \addplot[black, thick, smooth, domain=\xmin:\xmax] {\f};

        \fill [CORAcolorBlue,opacity=0.1] (0,\fmin) rectangle (1,\fmax);
        \addplot[CORAcolorRed, only marks, thin, mark=*, mark size=1pt, samples=7, domain=\xmin:\xmax] {\f};
        \pgfmathsetmacro{\xm}{(\xmin+\xmax)/2} % middle of domain with samples=7
        \addplot[CORAcolor4, only marks, mark=*, mark size=1.5pt] coordinates {(\xm, { \f })};
      \end{axis}

        % put a "1" as a dummy last xtick for alignment 
        \node[anchor=south] at (current bounding box.south east) {\hphantom{1}};
    \end{tikzpicture}
  };

  % x_i label on the left of the frame
  \path (frame-\i.west) ++(-0.6,0) node[neuron,label={\tiny $\x_{\i}$}] (x-\i) {};
  \draw[arrow] (x-\i) -> (frame-\i.west);

  % output tap (small circle) at the right of each plot
  \path (frame-\i.east) ++(0.8,0) node[neuron] (phi-\i) {};
  \draw[arrow] (frame-\i.east) -- (phi-\i);
}

% --- merge node (M), centered vertically with the features ---
\path ($(phi-1)!0.5!(phi-\the\Nfeatures)$) ++(1.5,0) node[merge] (merge) {$\Sigma$};

% connect each feature to the merge node with weight labels v_i
\foreach \i in {1,...,\the\Nfeatures} {
  \draw[arrow] (phi-\i) -- (merge);
}
\node[neuron] (o) at ($(merge)+(1,0)$) {};
\draw[arrow] (merge) -- (o);

  
  \node[above=5pt, font=\large] at (current bounding box.north) {(b) Sampling vs. verification.};

\end{tikzpicture}


==> figures/quantitative/nam_diff_cpus_credit.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}
\footnotesize

\begin{axis}[%
width=0.75\linewidth,
height=3cm,
at={(0in,0in)},
scale only axis,
xmin=0,
xmax=300,
xlabel style={font=\color{white!15!black}},
xlabel={Time [s]},
ymin=0,
ymax=35,
ylabel style={font=\color{white!15!black}},
ylabel={Explanation size},
axis background/.style={fill=white},
title={CREDIT},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	30\\
133.3333333333	30\\
139.3939393939	11\\
145.4545454545	7\\
151.5151515152	6\\
157.5757575758	4\\
200.0000000000	4\\
206.0606060606 3 \\
600	3\\
};
\addlegendentry{$\numProcessors=1$}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
0	30\\
115.1515151515	30\\
121.2121212121	7\\
127.2727272727	4\\
157.5757575758	4\\
163.6363636364	3\\
600	3\\
};
\addlegendentry{$\numProcessors=2$}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
0	30\\
103.0303030303	30\\
109.0909090909	7\\
115.1515151515	5\\
133.3333333333	5\\
139.3939393939	4\\
187.8787878788	4\\
193.9393939394	3\\
600	3\\
};
\addlegendentry{$\numProcessors=8$}

\addplot [color=mycolor4]
  table[row sep=crcr]{%
0	30\\
90.9090909091	30\\
96.9696969697	7\\
103.0303030303	7\\
109.0909090909	5\\
133.3333333333	5\\
139.3939393939	4\\
175.7575757576	4\\
181.8181818182	3\\
600	3\\
};
\addlegendentry{$\numProcessors=32$}

\end{axis}


\end{tikzpicture}%

==> figures/quantitative/nam_explain_over_time.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={color=CORAcolor1},
plotstyle2/.style={area legend, draw=none, fill=CORAcolor1, fill opacity=0.1, forget plot},
plotstyle3/.style={color=CORAcolor2},
plotstyle4/.style={area legend, draw=none, fill=CORAcolor2, fill opacity=0.1, forget plot},
plotstyle5/.style={color=CORAcolor3},
plotstyle6/.style={area legend, draw=none, fill=CORAcolor3, fill opacity=0.1, forget plot},
/.style={}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/quantitative/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95*\linewidth -\horzsep,
height=2.5cm,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=800,ymin=0,ymax=35,xlabel={Time [s]},ylabel={Explanation size},title={(a) Breast Cancer}]
\input{\basepath nam_explain_over_time_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=800,ymin=0,ymax=35,xlabel={Time [s]},title={(b) CREDIT}]
\input{\basepath nam_explain_over_time_12.tikz}
\nextgroupplot[xmin=0,xmax=800,ymin=0,ymax=25,xlabel={Time [s]},title={(c) FICO HELOC}]
\input{\basepath nam_explain_over_time_legends.tikz}
\input{\basepath nam_explain_over_time_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-2ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/quantitative/nam_explain_over_time_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	30\\
16.0200250313	30\\
19.0237797247	18.5\\
22.027534418	7\\
24.0300375469	5\\
28.0350438048	5\\
31.0387984981	4\\
800	4\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
18.0225281602	30\\
21.0262828536	30\\
22.027534418	7\\
19.0237797247	7\\
18.0225281602	30\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
23.0287859825	7\\
800	7\\
800	1\\
31.0387984981	1\\
30.0375469337	3\\
24.0300375469	3\\
23.0287859825	7\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	30\\
52.0650813517	30\\
55.0688360451	29\\
99.1239048811	29\\
101.12640801	28\\
137.1714643304	28\\
138.1727158949	27\\
158.197747184	27\\
162.2027534418	26\\
186.2327909887	26\\
190.2377972466	25\\
262.3279098874	25\\
264.3304130163	24\\
312.3904881101	24\\
314.392991239	23\\
398.4981226533	23\\
399.4993742178	22\\
411.5143929912	22\\
412.5156445557	21\\
436.5456821026	21\\
439.549436796	20\\
483.604505632	20\\
484.6057571965	19\\
528.6608260325	19\\
531.6645807259	18\\
599.7496871089	18\\
600.7509386733	17\\
796.9962453066	17\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
11.013767209	30\\
122.1526908636	30\\
123.153942428	29.25\\
127.1589486859	29\\
188.2352941176	29\\
189.2365456821	28.25\\
204.2553191489	28.25\\
205.2565707134	28\\
212.2653316646	28\\
213.266583229	27.25\\
242.3028785982	27.25\\
243.3041301627	27\\
271.3391739675	27\\
272.3404255319	26.25\\
276.3454317897	26\\
307.3842302879	26\\
308.3854818523	25.25\\
327.409261577	25.25\\
328.4105131414	25\\
381.4768460576	25\\
382.478097622	24.25\\
445.5569461827	24.25\\
446.5581977472	24\\
459.5744680851	24\\
460.5757196496	23.25\\
462.5782227785	23\\
544.6808510638	23\\
545.6821026283	22.25\\
560.7008760951	22.25\\
561.7021276596	22\\
608.760951189	22\\
609.7622027534	21.25\\
628.7859824781	21.25\\
629.7872340426	21\\
800	21\\
800	13\\
665.832290363	13\\
664.8310387985	13.75\\
610.7634543179	13.75\\
609.7622027534	14\\
595.7446808511	14\\
594.7434292866	14.75\\
578.7234042553	14.75\\
577.7221526909	15.5\\
562.703379224	15.5\\
561.7021276596	15.75\\
556.6958698373	15.75\\
555.6946182728	16\\
531.6645807259	16\\
530.6633291615	16.75\\
490.6132665832	16.75\\
489.6120150188	17\\
459.5744680851	17\\
458.5732165207	17.75\\
425.5319148936	17.75\\
424.5306633292	18\\
409.5118898623	18\\
408.5106382979	18.75\\
396.4956195244	18.75\\
395.4943679599	19\\
372.4655819775	19\\
371.464330413	19.75\\
366.4580725907	19.75\\
365.4568210263	20\\
326.4080100125	20\\
325.4067584481	20.75\\
304.3804755945	20.75\\
303.37922403	21\\
289.3617021277	21\\
288.3604505632	21.75\\
280.3504380476	21.75\\
279.3491864831	22.5\\
254.3178973717	22.5\\
253.3166458073	22.75\\
235.2941176471	22.75\\
234.2928660826	23\\
186.2327909887	23\\
185.2315394243	23.75\\
182.2277847309	24\\
167.2090112641	24\\
166.2077596996	24.75\\
162.2027534418	24.75\\
161.2015018773	25\\
123.153942428	25\\
122.1526908636	25.75\\
115.1439299124	25.75\\
114.1426783479	26\\
84.1051314143	26\\
83.1038798498	26.75\\
71.0888610763	26.75\\
70.0876095119	27\\
41.0513141427	27\\
40.0500625782	28\\
25.0312891114	28\\
24.0300375469	28.75\\
23.0287859825	29\\
12.0150187735	29\\
11.013767209	30\\
}--cycle;
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	30\\
16.0200250313	30\\
20.0250312891	29\\
64.0801001252	29\\
66.0826032541	28\\
114.1426783479	28\\
118.1476846058	27\\
162.2027534418	27\\
163.2040050063	26\\
207.2590738423	26\\
210.2628285357	25\\
266.3329161452	25\\
270.337922403	24\\
298.3729662078	24\\
302.3779724656	23\\
378.4730913642	23\\
380.4755944931	22\\
388.4856070088	22\\
389.4868585732	21\\
405.5068836045	21\\
407.5093867334	20\\
431.5394242804	20\\
434.5431789737	19\\
506.6332916145	19\\
508.6357947434	18\\
568.7108886108	18\\
572.7158948686	17\\
688.8610763454	17\\
689.8623279099	16\\
797.9974968711	16\\
};



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
13.0162703379	30\\
125.1564455569	30\\
126.1576971214	29\\
138.1727158949	29\\
139.1739674593	28.25\\
144.1802252816	28.25\\
145.1814768461	28\\
187.2340425532	28\\
188.2352941176	27.25\\
208.2603254068	27.25\\
209.2615769712	27\\
253.3166458073	27\\
254.3178973717	26.25\\
259.324155194	26.25\\
260.3254067584	26\\
336.4205256571	26\\
337.4217772215	25.25\\
339.4242803504	25\\
343.4292866083	25\\
344.4305381727	24.25\\
390.4881101377	24.25\\
391.4893617021	24\\
443.5544430538	24\\
444.5556946183	23.25\\
455.5694618273	23.25\\
456.5707133917	23\\
546.6833541927	23\\
547.6846057572	22.25\\
561.7021276596	22.25\\
562.703379224	22\\
619.774718398	22\\
620.7759699625	21.25\\
710.8886107635	21.25\\
711.8898623279	21\\
800	21\\
800	13.75\\
607.7596996245	13.75\\
606.7584480601	14\\
604.7559449312	14.75\\
598.7484355444	14.75\\
597.74718398	15\\
564.7058823529	15\\
563.7046307885	15.75\\
556.6958698373	15.75\\
555.6946182728	16\\
531.6645807259	16\\
530.6633291615	16.75\\
505.6320400501	16.75\\
504.6307884856	17\\
488.6107634543	17\\
487.6095118899	17.75\\
454.5682102628	17.75\\
453.5669586984	18\\
425.5319148936	18\\
424.5306633292	18.75\\
411.5143929912	18.75\\
410.5131414268	19\\
369.4618272841	19\\
368.4605757196	19.75\\
343.4292866083	19.75\\
342.4280350438	20\\
299.3742177722	20\\
298.3729662078	20.75\\
296.3704630788	21\\
290.3629536921	21\\
289.3617021277	21.75\\
263.3291614518	21.75\\
262.3279098874	22\\
251.3141426783	22\\
250.3128911139	22.75\\
236.2953692115	22.75\\
235.2941176471	23\\
234.2928660826	23.75\\
229.2866082603	23.75\\
228.2853566959	24\\
179.2240300375	24\\
178.2227784731	24.75\\
161.2015018773	24.75\\
160.2002503129	25\\
126.1576971214	25\\
125.1564455569	25.75\\
118.1476846058	25.75\\
117.1464330413	26\\
86.1076345432	26\\
85.1063829787	26.75\\
83.1038798498	27\\
58.0725907384	27\\
57.071339174	27.75\\
46.057571965	27.75\\
45.0563204005	28\\
25.0312891114	28\\
24.0300375469	28.75\\
23.0287859825	29\\
14.0175219024	29\\
13.0162703379	30\\
}--cycle;


==> figures/quantitative/nam_explain_over_time_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	30\\
96.1201501877	30\\
97.1214017522	13\\
99.1239048811	11\\
100.1251564456	7\\
108.1351689612	7\\
109.1364205257	5\\
121.1514392991	5\\
124.1551939925	4\\
156.1952440551	4\\
157.1964956195	3\\
797.9974968711	3\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
89.1113892365	30\\
123.153942428	30\\
124.1551939925	25.75\\
130.1627033792	25.75\\
131.1639549437	12.5\\
132.1652065081	10.5\\
134.167709637	8.5\\
137.1714643304	7\\
146.1827284105	7\\
147.183979975	6.75\\
152.1902377972	6.75\\
153.1914893617	5.75\\
157.1964956195	5\\
800	5\\
800	2\\
111.1389236546	2\\
110.1376720901	3\\
100.1251564456	3\\
99.1239048811	3.5\\
98.1226533166	5.5\\
97.1214017522	7\\
92.1151439299	7\\
91.1138923655	7.5\\
90.112640801	14.25\\
89.1113892365	30\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	30\\
16.0200250313	30\\
20.0250312891	29\\
32.0400500626	29\\
35.0438047559	28\\
47.0588235294	28\\
49.0613266583	27.5\\
50.0625782228	27\\
58.0725907384	27\\
64.0801001252	26\\
84.1051314143	26\\
92.1151439299	25\\
112.140175219	25\\
115.1439299124	24\\
135.1689612015	24\\
139.1739674593	23.5\\
143.1789737171	23.5\\
144.1802252816	23\\
160.2002503129	23\\
163.2040050063	22.5\\
165.2065081352	22\\
185.2315394243	22\\
187.2340425532	21.5\\
188.2352941176	21\\
204.2553191489	21\\
206.2578222778	20.5\\
209.2615769712	20\\
225.2816020025	20\\
229.2866082603	19.5\\
230.2878598248	19\\
254.3178973717	19\\
256.3204005006	18.5\\
264.3304130163	18.5\\
267.3341677096	18\\
299.3742177722	18\\
300.3754693367	17.5\\
304.3804755945	17.5\\
308.3854818523	17\\
376.4705882353	17\\
377.4718397997	16.5\\
397.4968710889	16.5\\
400.5006257822	16\\
468.5857321652	16\\
472.590738423	15.5\\
496.62077597	15.5\\
497.6220275344	15\\
545.6821026283	15\\
549.6871088861	14.5\\
561.7021276596	14.5\\
565.7071339174	14\\
605.7571964956	14\\
606.7584480601	13.5\\
798.9987484355	13.5\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
14.0175219024	30\\
27.0337922403	30\\
28.0350438048	29\\
45.0563204005	29\\
46.057571965	28\\
64.0801001252	28\\
65.0813516896	27\\
85.1063829787	27\\
86.1076345432	26\\
113.1414267835	26\\
114.1426783479	25\\
140.1752190238	25\\
141.1764705882	24\\
179.2240300375	24\\
180.225281602	23\\
206.2578222778	23\\
207.2590738423	22\\
239.2991239049	22\\
240.3003754693	21\\
274.3429286608	21\\
275.3441802253	20\\
314.392991239	20\\
315.3942428035	19\\
366.4580725907	19\\
367.4593241552	18\\
520.6508135169	18\\
521.6520650814	17\\
800	17\\
800	8\\
585.7321652065	8\\
584.7309136421	9\\
536.6708385482	9\\
535.6695869837	10\\
493.6170212766	10\\
492.6157697121	11\\
455.5694618273	11\\
454.5682102628	12\\
405.5068836045	12\\
404.5056320401	13\\
352.4405506884	13\\
351.4392991239	14\\
325.4067584481	14\\
324.4055068836	15\\
285.3566958698	15\\
284.3554443054	16\\
262.3279098874	16\\
261.3266583229	17\\
236.2953692115	17\\
235.2941176471	18\\
212.2653316646	18\\
211.2640801001	19\\
189.2365456821	19\\
188.2352941176	20\\
149.1864831039	20\\
148.1852315394	21\\
130.1627033792	21\\
129.1614518148	22\\
118.1476846058	22\\
117.1464330413	23\\
102.1276595745	23\\
101.12640801	24\\
81.1013767209	24\\
80.1001251564	25\\
69.0863579474	25\\
68.085106383	26\\
51.0638297872	26\\
50.0625782228	27\\
38.0475594493	27\\
37.0463078849	28\\
28.0350438048	28\\
27.0337922403	29\\
15.0187734668	29\\
14.0175219024	30\\
}--cycle;
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	30\\
16.0200250313	30\\
18.0225281602	29.5\\
19.0237797247	29\\
27.0337922403	29\\
30.0375469337	28.5\\
34.0425531915	28\\
42.0525657071	28\\
45.0563204005	27.5\\
47.0588235294	27\\
55.0688360451	27\\
59.0738423029	26\\
67.0838548185	26\\
69.0863579474	25.5\\
70.0876095119	25\\
78.0976220275	25\\
81.1013767209	24.5\\
82.1026282854	24\\
90.112640801	24\\
93.1163954944	23.5\\
97.1214017522	23.5\\
100.1251564456	23\\
104.1301627034	23\\
107.1339173967	22.5\\
115.1439299124	22.5\\
117.1464330413	22\\
129.1614518148	22\\
132.1652065081	21.5\\
133.1664580726	21\\
145.1814768461	21\\
148.1852315394	20.5\\
149.1864831039	20\\
165.2065081352	20\\
166.2077596996	19.5\\
170.2127659574	19.5\\
171.2140175219	19\\
179.2240300375	19\\
183.2290362954	18.5\\
187.2340425532	18.5\\
191.239048811	18\\
203.2540675845	18\\
206.2578222778	17.5\\
210.2628285357	17.5\\
212.2653316646	17\\
228.2853566959	17\\
231.2891113892	16.5\\
232.2903629537	16\\
252.3153942428	16\\
253.3166458073	15.5\\
256.3204005006	15\\
268.3354192741	15\\
270.337922403	14.5\\
274.3429286608	14.5\\
275.3441802253	14\\
291.3642052566	14\\
293.3667083855	13.5\\
294.3679599499	13\\
306.3829787234	13\\
307.3842302879	12.5\\
311.3892365457	12.5\\
315.3942428035	12\\
323.4042553191	12\\
326.4080100125	11\\
342.4280350438	11\\
345.4317897372	10.5\\
346.4330413016	10\\
354.4430538173	10\\
357.4468085106	9.5\\
359.4493116395	9\\
367.4593241552	9\\
369.4618272841	8.5\\
373.4668335419	8.5\\
375.4693366708	8\\
387.4843554443	8\\
389.4868585732	7.5\\
392.4906132666	7\\
416.5206508135	7\\
418.5231539424	6.5\\
422.5281602003	6.5\\
425.5319148936	6\\
453.5669586984	6\\
455.5694618273	5.5\\
459.5744680851	5.5\\
461.576971214	5\\
501.6270337922	5\\
505.6320400501	4.5\\
508.6357947434	4\\
556.6958698373	4\\
559.6996245307	3.5\\
800	3.5\\
};



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
13.0162703379	30\\
22.027534418	30\\
23.0287859825	29\\
40.0500625782	29\\
42.0525657071	28\\
58.0725907384	28\\
59.0738423029	27\\
76.0951188986	27\\
77.0963704631	26.5\\
80.1001251564	26\\
93.1163954944	26\\
94.1176470588	25.5\\
98.1226533166	25\\
111.1389236546	25\\
112.140175219	24.5\\
118.1476846058	24.5\\
119.1489361702	24\\
132.1652065081	24\\
133.1664580726	23.5\\
136.170212766	23\\
149.1864831039	23\\
150.1877346683	22.5\\
156.1952440551	22.5\\
157.1964956195	22\\
169.211514393	22\\
170.2127659574	21.5\\
174.2177722153	21.5\\
175.2190237797	21\\
192.2403003755	21\\
193.2415519399	20.5\\
198.2478097622	20.5\\
199.2490613267	20\\
216.2703379224	20\\
217.2715894869	19.5\\
219.2740926158	19\\
235.2941176471	19\\
237.296620776	18\\
254.3178973717	18\\
255.3191489362	17.5\\
260.3254067584	17.5\\
261.3266583229	17\\
276.3454317897	17\\
277.3466833542	16.5\\
279.3491864831	16\\
295.3692115144	16\\
296.3704630788	15\\
311.3892365457	15\\
312.3904881101	14.5\\
319.3992490613	14.5\\
320.4005006258	14\\
334.4180225282	14\\
335.4192740926	13\\
346.4330413016	13\\
348.4355444305	12\\
363.4543178974	12\\
364.4555694618	11.5\\
366.4580725907	11\\
382.478097622	11\\
384.4806007509	10\\
401.5018773467	10\\
402.5031289111	9.5\\
406.508135169	9\\
419.5244055069	9\\
420.5256570713	8.5\\
426.5331664581	8.5\\
427.5344180225	8\\
438.5481852315	8\\
440.5506883605	7\\
460.5757196496	7\\
461.576971214	6.5\\
465.5819774718	6\\
492.6157697121	6\\
493.6170212766	5.5\\
496.62077597	5\\
800	5\\
800	2\\
538.6733416771	2\\
537.6720901126	2.5\\
533.6670838548	3\\
472.590738423	3\\
471.5894868586	4\\
430.5381727159	4\\
429.5369211514	4.5\\
297.3717146433	4.5\\
296.3704630788	5\\
258.3229036295	5\\
257.3216520651	5.5\\
249.3116395494	5.5\\
248.310387985	6\\
240.3003754693	6\\
239.2991239049	6.5\\
237.296620776	7\\
221.2765957447	7\\
220.2753441802	7.5\\
215.2690863579	7.5\\
214.2678347935	8\\
210.2628285357	8.5\\
207.2590738423	9\\
201.2515644556	9\\
199.2490613267	10\\
192.2403003755	10\\
191.239048811	10.5\\
187.2340425532	11\\
180.225281602	11\\
179.2240300375	12\\
169.211514393	12\\
167.2090112641	13\\
160.2002503129	13\\
159.1989987484	13.5\\
157.1964956195	14\\
152.1902377972	14\\
151.1889862328	14.5\\
149.1864831039	15\\
143.1789737171	15\\
142.1777221527	15.5\\
139.1739674593	16\\
129.1614518148	16\\
127.1589486859	17\\
121.1514392991	17\\
120.1501877347	17.5\\
118.1476846058	18\\
111.1389236546	18\\
109.1364205257	19\\
103.1289111389	19\\
101.12640801	20\\
95.1188986233	20\\
93.1163954944	21\\
86.1076345432	21\\
85.1063829787	22\\
76.0951188986	22\\
75.0938673342	23\\
68.085106383	23\\
67.0838548185	24\\
58.0725907384	24\\
56.0700876095	25\\
50.0625782228	25\\
49.0613266583	26\\
42.0525657071	26\\
40.0500625782	27\\
33.041301627	27\\
31.0387984981	28\\
24.0300375469	28\\
22.027534418	29\\
14.0175219024	29\\
13.0162703379	30\\
}--cycle;


==> figures/quantitative/nam_explain_over_time_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	23\\
212.2653316646	23\\
214.2678347935	8\\
270.337922403	8\\
272.3404255319	7\\
484.6057571965	7\\
485.607008761	6\\
797.9974968711	6\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
74.0926157697	23\\
532.6658322904	23\\
533.6670838548	19.5\\
537.6720901126	19.5\\
538.6733416771	8\\
540.675844806	7\\
800	7\\
800	4.25\\
496.62077597	4.25\\
495.6195244055	5\\
249.3116395494	5\\
248.310387985	5.25\\
214.2678347935	5.25\\
213.266583229	6\\
141.1764705882	6\\
140.1752190238	6.25\\
132.1652065081	6.25\\
131.1639549437	7\\
81.1013767209	7\\
80.1001251564	7.25\\
76.0951188986	8\\
75.0938673342	11.75\\
74.0926157697	23\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	23\\
4.0050062578	23\\
8.0100125156	22.5\\
9.0112640801	22\\
13.0162703379	22\\
16.0200250313	21.5\\
20.0250312891	21.5\\
21.0262828536	21\\
33.041301627	21\\
35.0438047559	20.5\\
39.0488110138	20.5\\
43.0538172716	20\\
800	20\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
5.0062578223	23\\
12.0150187735	23\\
13.0162703379	22.5\\
16.0200250313	22\\
27.0337922403	22\\
28.0350438048	21.5\\
30.0375469337	21\\
800	21\\
800	7.5\\
564.7058823529	7.5\\
563.7046307885	8\\
484.6057571965	8\\
483.604505632	8.5\\
422.5281602003	8.5\\
421.5269086358	9\\
386.4831038798	9\\
385.4818523154	9.5\\
356.4455569462	9.5\\
355.4443053817	10\\
326.4080100125	10\\
325.4067584481	10.5\\
294.3679599499	10.5\\
293.3667083855	11\\
281.351689612	11\\
280.3504380476	11.5\\
261.3266583229	11.5\\
260.3254067584	12\\
244.3053817272	12\\
243.3041301627	12.5\\
237.296620776	12.5\\
236.2953692115	13\\
214.2678347935	13\\
213.266583229	13.5\\
209.2615769712	13.5\\
208.2603254068	14\\
185.2315394243	14\\
184.2302878598	14.5\\
180.225281602	15\\
157.1964956195	15\\
156.1952440551	15.5\\
152.1902377972	16\\
134.167709637	16\\
133.1664580726	16.5\\
129.1614518148	17\\
110.1376720901	17\\
109.1364205257	17.5\\
102.1276595745	17.5\\
101.12640801	18\\
89.1113892365	18\\
88.1101376721	18.5\\
78.0976220275	18.5\\
77.0963704631	19\\
64.0801001252	19\\
63.0788485607	19.5\\
49.0613266583	19.5\\
48.0600750939	20\\
27.0337922403	20\\
26.0325406758	20.5\\
23.0287859825	21\\
13.0162703379	21\\
11.013767209	22\\
7.0087609512	22\\
5.0062578223	23\\
}--cycle;
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	23\\
8.0100125156	23\\
9.0112640801	22\\
13.0162703379	22\\
15.0187734668	21\\
19.0237797247	21\\
21.0262828536	20\\
25.0312891114	20\\
28.0350438048	19\\
36.0450563204	19\\
40.0500625782	18.5\\
42.0525657071	18\\
54.0675844806	18\\
58.0725907384	17\\
70.0876095119	17\\
71.0888610763	16.5\\
73.0913642053	16\\
109.1364205257	16\\
110.1376720901	15.5\\
112.140175219	15\\
128.1602002503	15\\
131.1639549437	14.5\\
134.167709637	14\\
154.1927409262	14\\
156.1952440551	13.5\\
184.2302878598	13.5\\
187.2340425532	13\\
203.2540675845	13\\
207.2590738423	12.5\\
215.2690863579	12.5\\
216.2703379224	12\\
332.4155193992	12\\
333.4167709637	11.5\\
336.4205256571	11\\
364.4555694618	11\\
367.4593241552	10.5\\
369.4618272841	10\\
393.491864831	10\\
397.4968710889	9.5\\
405.5068836045	9.5\\
408.5106382979	9\\
424.5306633292	9\\
428.535669587	8.5\\
448.5607008761	8.5\\
450.563204005	8\\
458.5732165207	8\\
460.5757196496	7.5\\
492.6157697121	7.5\\
495.6195244055	7\\
531.6645807259	7\\
534.6683354193	6.5\\
798.9987484355	6.5\\
};



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
8.0100125156	23\\
10.0125156446	22\\
9.0112640801	22\\
8.0100125156	23\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
13.0162703379	22\\
15.0187734668	22\\
16.0200250313	21\\
14.0175219024	21\\
13.0162703379	22\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
19.0237797247	21\\
22.027534418	21\\
24.0300375469	20\\
20.0250312891	20\\
19.0237797247	21\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
25.0312891114	20\\
29.0362953692	20\\
30.0375469337	19\\
26.0325406758	19\\
25.0312891114	20\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
35.0438047559	19\\
87.1088861076	19\\
88.1101376721	18.5\\
104.1301627034	18.5\\
105.1314142678	18\\
115.1439299124	18\\
116.1451814768	17.5\\
151.1889862328	17.5\\
152.1902377972	17\\
158.197747184	17\\
159.1989987484	16.5\\
172.2152690864	16.5\\
173.2165206508	16\\
199.2490613267	16\\
200.2503128911	15\\
223.2790988736	15\\
224.280350438	14.5\\
248.310387985	14.5\\
249.3116395494	14\\
266.3329161452	14\\
267.3341677096	13.5\\
800	13.5\\
800	5\\
382.478097622	5\\
381.4768460576	5.5\\
375.4693366708	5.5\\
374.4680851064	6\\
284.3554443054	6\\
283.3541927409	6.5\\
266.3329161452	6.5\\
265.3316645807	7\\
246.3078848561	7\\
245.3066332916	7.5\\
237.296620776	7.5\\
236.2953692115	8\\
226.282853567	8\\
225.2816020025	8.5\\
222.2778473091	9\\
207.2590738423	9\\
206.2578222778	9.5\\
203.2540675845	10\\
191.239048811	10\\
190.2377972466	10.5\\
183.2290362954	10.5\\
182.2277847309	11\\
178.2227784731	11.5\\
159.1989987484	11.5\\
158.197747184	12\\
138.1727158949	12\\
136.170212766	13\\
121.1514392991	13\\
120.1501877347	13.5\\
88.1101376721	13.5\\
87.1088861076	14\\
78.0976220275	14\\
77.0963704631	14.5\\
68.085106383	14.5\\
67.0838548185	15\\
63.0788485607	15.5\\
58.0725907384	15.5\\
57.071339174	16\\
55.0688360451	16.5\\
51.0638297872	17\\
46.057571965	17\\
45.0563204005	17.5\\
42.0525657071	18\\
36.0450563204	18\\
35.0438047559	19\\
}--cycle;


==> figures/quantitative/nam_explain_over_time_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Ours}
\addlegendimage{plotstyle3}
\addlegendentry{Naive}
\addlegendimage{plotstyle5}
\addlegendentry{Sensitivity}


==> figures/quantitative/nam_proc_feats_over_time.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={color=mycolor1},
plotstyle2/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.1, forget plot},
plotstyle3/.style={color=mycolor2},
plotstyle4/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.1, forget plot},
plotstyle5/.style={color=mycolor3},
plotstyle6/.style={area legend, draw=none, fill=mycolor3, fill opacity=0.1, forget plot},
/.style={}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/quantitative/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95*\linewidth -\horzsep,
height=2.5cm,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=800,ymin=0,ymax=1,xlabel={Time [s]},ylabel={\#Processed features [\%]},title={(a) Breast Cancer}]
\input{\basepath nam_proc_feats_over_time_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=800,ymin=0,ymax=1,xlabel={Time [s]},title={(b) CREDIT}]
\input{\basepath nam_proc_feats_over_time_12.tikz}
\nextgroupplot[xmin=0,xmax=800,ymin=0,ymax=1,xlabel={Time [s]},title={(c) FICO HELOC}]
\input{\basepath nam_proc_feats_over_time_legends.tikz}
\input{\basepath nam_proc_feats_over_time_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-2ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/quantitative/nam_proc_feats_over_time_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
16.0200250313	0\\
19.0237797247	0.3833333333\\
22.027534418	0.7666666667\\
24.0300375469	0.8333333333\\
28.0350438048	0.8333333333\\
31.0387984981	0.9166666667\\
33.041301627	0.95\\
34.0425531915	0.9666666667\\
35.0438047559	0.9833333333\\
37.0463078849	1\\
797.9974968711	1\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
18.0225281602	0\\
19.0237797247	0.7666666667\\
22.027534418	0.7666666667\\
21.0262828536	0\\
18.0225281602	0\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
30.0375469337	0.7666666667\\
23.0287859825	0.7666666667\\
24.0300375469	0.9\\
30.0375469337	0.9\\
31.0387984981	0.9666666667\\
34.0425531915	0.9666666667\\
33.041301627	0.9333333333\\
32.0400500626	0.8666666667\\
31.0387984981	0.8666666667\\
30.0375469337	0.7666666667\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
36.0450563204	0.9666666667\\
34.0425531915	0.9666666667\\
35.0438047559	1\\
37.0463078849	1\\
36.0450563204	0.9666666667\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
52.0650813517	0\\
55.0688360451	0.0333333333\\
99.1239048811	0.0333333333\\
101.12640801	0.0666666667\\
137.1714643304	0.0666666667\\
138.1727158949	0.1\\
158.197747184	0.1\\
162.2027534418	0.1333333333\\
186.2327909887	0.1333333333\\
190.2377972466	0.1666666667\\
262.3279098874	0.1666666667\\
264.3304130163	0.2\\
312.3904881101	0.2\\
314.392991239	0.2333333333\\
398.4981226533	0.2333333333\\
399.4993742178	0.2666666667\\
411.5143929912	0.2666666667\\
412.5156445557	0.3\\
436.5456821026	0.3\\
439.549436796	0.3333333333\\
483.604505632	0.3333333333\\
484.6057571965	0.3666666667\\
528.6608260325	0.3666666667\\
531.6645807259	0.4\\
599.7496871089	0.4\\
600.7509386733	0.4333333333\\
796.9962453066	0.4333333333\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
11.013767209	0\\
12.0150187735	0.0333333333\\
23.0287859825	0.0333333333\\
24.0300375469	0.0416666667\\
25.0312891114	0.0666666667\\
40.0500625782	0.0666666667\\
41.0513141427	0.1\\
70.0876095119	0.1\\
71.0888610763	0.1083333333\\
83.1038798498	0.1083333333\\
84.1051314143	0.1333333333\\
114.1426783479	0.1333333333\\
115.1439299124	0.1416666667\\
122.1526908636	0.1416666667\\
123.153942428	0.1666666667\\
161.2015018773	0.1666666667\\
162.2027534418	0.175\\
166.2077596996	0.175\\
167.2090112641	0.2\\
182.2277847309	0.2\\
183.2290362954	0.2083333333\\
186.2327909887	0.2333333333\\
234.2928660826	0.2333333333\\
235.2941176471	0.2416666667\\
253.3166458073	0.2416666667\\
254.3178973717	0.25\\
279.3491864831	0.25\\
280.3504380476	0.275\\
288.3604505632	0.275\\
289.3617021277	0.3\\
303.37922403	0.3\\
304.3804755945	0.3083333333\\
325.4067584481	0.3083333333\\
326.4080100125	0.3333333333\\
365.4568210263	0.3333333333\\
366.4580725907	0.3416666667\\
371.464330413	0.3416666667\\
372.4655819775	0.3666666667\\
395.4943679599	0.3666666667\\
396.4956195244	0.375\\
408.5106382979	0.375\\
409.5118898623	0.4\\
424.5306633292	0.4\\
425.5319148936	0.4083333333\\
458.5732165207	0.4083333333\\
459.5744680851	0.4333333333\\
489.6120150188	0.4333333333\\
490.6132665832	0.4416666667\\
530.6633291615	0.4416666667\\
531.6645807259	0.4666666667\\
555.6946182728	0.4666666667\\
556.6958698373	0.475\\
561.7021276596	0.475\\
562.703379224	0.4833333333\\
577.7221526909	0.4833333333\\
578.7234042553	0.5083333333\\
594.7434292866	0.5083333333\\
595.7446808511	0.5333333333\\
609.7622027534	0.5333333333\\
610.7634543179	0.5416666667\\
664.8310387985	0.5416666667\\
665.832290363	0.5666666667\\
800	0.5666666667\\
800	0.3\\
629.7872340426	0.3\\
628.7859824781	0.2916666667\\
609.7622027534	0.2916666667\\
608.760951189	0.2666666667\\
561.7021276596	0.2666666667\\
560.7008760951	0.2583333333\\
545.6821026283	0.2583333333\\
544.6808510638	0.2333333333\\
462.5782227785	0.2333333333\\
461.576971214	0.225\\
459.5744680851	0.2\\
446.5581977472	0.2\\
445.5569461827	0.1916666667\\
382.478097622	0.1916666667\\
381.4768460576	0.1666666667\\
328.4105131414	0.1666666667\\
327.409261577	0.1583333333\\
308.3854818523	0.1583333333\\
307.3842302879	0.1333333333\\
276.3454317897	0.1333333333\\
275.3441802253	0.125\\
271.3391739675	0.1\\
243.3041301627	0.1\\
242.3028785982	0.0916666667\\
213.266583229	0.0916666667\\
212.2653316646	0.0666666667\\
205.2565707134	0.0666666667\\
204.2553191489	0.0583333333\\
189.2365456821	0.0583333333\\
188.2352941176	0.0333333333\\
127.1589486859	0.0333333333\\
126.1576971214	0.025\\
122.1526908636	0\\
11.013767209	0\\
}--cycle;
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
16.0200250313	0\\
20.0250312891	0.0333333333\\
64.0801001252	0.0333333333\\
66.0826032541	0.0666666667\\
114.1426783479	0.0666666667\\
118.1476846058	0.1\\
162.2027534418	0.1\\
163.2040050063	0.1333333333\\
207.2590738423	0.1333333333\\
210.2628285357	0.1666666667\\
266.3329161452	0.1666666667\\
270.337922403	0.2\\
298.3729662078	0.2\\
302.3779724656	0.2333333333\\
378.4730913642	0.2333333333\\
380.4755944931	0.2666666667\\
388.4856070088	0.2666666667\\
389.4868585732	0.3\\
405.5068836045	0.3\\
407.5093867334	0.3333333333\\
431.5394242804	0.3333333333\\
434.5431789737	0.3666666667\\
506.6332916145	0.3666666667\\
508.6357947434	0.4\\
568.7108886108	0.4\\
572.7158948686	0.4333333333\\
688.8610763454	0.4333333333\\
689.8623279099	0.4666666667\\
797.9974968711	0.4666666667\\
};



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
13.0162703379	0\\
14.0175219024	0.0333333333\\
23.0287859825	0.0333333333\\
24.0300375469	0.0416666667\\
25.0312891114	0.0666666667\\
45.0563204005	0.0666666667\\
46.057571965	0.075\\
57.071339174	0.075\\
58.0725907384	0.1\\
83.1038798498	0.1\\
84.1051314143	0.1083333333\\
86.1076345432	0.1333333333\\
117.1464330413	0.1333333333\\
118.1476846058	0.1416666667\\
125.1564455569	0.1416666667\\
126.1576971214	0.1666666667\\
160.2002503129	0.1666666667\\
161.2015018773	0.175\\
178.2227784731	0.175\\
179.2240300375	0.2\\
228.2853566959	0.2\\
229.2866082603	0.2083333333\\
234.2928660826	0.2083333333\\
235.2941176471	0.2333333333\\
236.2953692115	0.2416666667\\
250.3128911139	0.2416666667\\
251.3141426783	0.2666666667\\
262.3279098874	0.2666666667\\
263.3291614518	0.275\\
289.3617021277	0.275\\
290.3629536921	0.3\\
296.3704630788	0.3\\
297.3717146433	0.3083333333\\
299.3742177722	0.3333333333\\
342.4280350438	0.3333333333\\
343.4292866083	0.3416666667\\
368.4605757196	0.3416666667\\
369.4618272841	0.3666666667\\
410.5131414268	0.3666666667\\
411.5143929912	0.375\\
424.5306633292	0.375\\
425.5319148936	0.4\\
453.5669586984	0.4\\
454.5682102628	0.4083333333\\
487.6095118899	0.4083333333\\
488.6107634543	0.4333333333\\
504.6307884856	0.4333333333\\
505.6320400501	0.4416666667\\
530.6633291615	0.4416666667\\
531.6645807259	0.4666666667\\
555.6946182728	0.4666666667\\
556.6958698373	0.475\\
563.7046307885	0.475\\
564.7058823529	0.5\\
597.74718398	0.5\\
598.7484355444	0.5083333333\\
604.7559449312	0.5083333333\\
605.7571964956	0.5333333333\\
607.7596996245	0.5416666667\\
800	0.5416666667\\
800	0.3\\
711.8898623279	0.3\\
710.8886107635	0.2916666667\\
620.7759699625	0.2916666667\\
619.774718398	0.2666666667\\
562.703379224	0.2666666667\\
561.7021276596	0.2583333333\\
547.6846057572	0.2583333333\\
546.6833541927	0.2333333333\\
456.5707133917	0.2333333333\\
455.5694618273	0.225\\
444.5556946183	0.225\\
443.5544430538	0.2\\
391.4893617021	0.2\\
390.4881101377	0.1916666667\\
344.4305381727	0.1916666667\\
343.4292866083	0.1666666667\\
339.4242803504	0.1666666667\\
338.423028786	0.1583333333\\
336.4205256571	0.1333333333\\
260.3254067584	0.1333333333\\
259.324155194	0.125\\
254.3178973717	0.125\\
253.3166458073	0.1\\
209.2615769712	0.1\\
208.2603254068	0.0916666667\\
188.2352941176	0.0916666667\\
187.2340425532	0.0666666667\\
145.1814768461	0.0666666667\\
144.1802252816	0.0583333333\\
139.1739674593	0.0583333333\\
138.1727158949	0.0333333333\\
126.1576971214	0.0333333333\\
125.1564455569	0\\
13.0162703379	0\\
}--cycle;


==> figures/quantitative/nam_proc_feats_over_time_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
96.1201501877	0\\
97.1214017522	0.7666666667\\
101.12640801	0.7666666667\\
102.1276595745	0.8666666667\\
104.1301627034	0.9\\
108.1351689612	0.9\\
111.1389236546	0.9666666667\\
119.1489361702	0.9666666667\\
121.1514392991	1\\
797.9974968711	1\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
89.1113892365	0\\
90.112640801	0.575\\
91.1138923655	0.7666666667\\
92.1151439299	0.7666666667\\
93.1163954944	0.8416666667\\
94.1176470588	0.8666666667\\
95.1188986233	0.9\\
98.1226533166	0.9\\
99.1239048811	0.95\\
100.1251564456	0.9666666667\\
107.1339173967	0.9666666667\\
108.1351689612	0.9916666667\\
109.1364205257	1\\
161.2015018773	1\\
160.2002503129	0.975\\
159.1989987484	0.975\\
158.197747184	0.9666666667\\
144.1802252816	0.9666666667\\
143.1789737171	0.9416666667\\
141.1764705882	0.9416666667\\
139.1739674593	0.875\\
137.1714643304	0.875\\
136.170212766	0.7916666667\\
131.1639549437	0.7916666667\\
130.1627033792	0.2166666667\\
129.1614518148	0.1916666667\\
124.1551939925	0.1916666667\\
123.153942428	0\\
89.1113892365	0\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
16.0200250313	0\\
20.0250312891	0.0333333333\\
32.0400500626	0.0333333333\\
35.0438047559	0.0666666667\\
47.0588235294	0.0666666667\\
49.0613266583	0.0833333333\\
50.0625782228	0.1\\
58.0725907384	0.1\\
61.0763454318	0.1166666667\\
64.0801001252	0.1333333333\\
84.1051314143	0.1333333333\\
92.1151439299	0.1666666667\\
112.140175219	0.1666666667\\
115.1439299124	0.2\\
135.1689612015	0.2\\
139.1739674593	0.2166666667\\
143.1789737171	0.2166666667\\
144.1802252816	0.2333333333\\
160.2002503129	0.2333333333\\
163.2040050063	0.25\\
165.2065081352	0.2666666667\\
185.2315394243	0.2666666667\\
187.2340425532	0.2833333333\\
188.2352941176	0.3\\
204.2553191489	0.3\\
206.2578222778	0.3166666667\\
209.2615769712	0.3333333333\\
225.2816020025	0.3333333333\\
229.2866082603	0.35\\
230.2878598248	0.3666666667\\
254.3178973717	0.3666666667\\
256.3204005006	0.3833333333\\
264.3304130163	0.3833333333\\
267.3341677096	0.4\\
299.3742177722	0.4\\
300.3754693367	0.4166666667\\
304.3804755945	0.4166666667\\
308.3854818523	0.4333333333\\
376.4705882353	0.4333333333\\
377.4718397997	0.45\\
397.4968710889	0.45\\
400.5006257822	0.4666666667\\
468.5857321652	0.4666666667\\
472.590738423	0.4833333333\\
496.62077597	0.4833333333\\
497.6220275344	0.5\\
545.6821026283	0.5\\
549.6871088861	0.5166666667\\
561.7021276596	0.5166666667\\
565.7071339174	0.5333333333\\
605.7571964956	0.5333333333\\
606.7584480601	0.55\\
798.9987484355	0.55\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
14.0175219024	0\\
15.0187734668	0.0333333333\\
27.0337922403	0.0333333333\\
28.0350438048	0.0666666667\\
37.0463078849	0.0666666667\\
38.0475594493	0.1\\
50.0625782228	0.1\\
51.0638297872	0.1333333333\\
68.085106383	0.1333333333\\
69.0863579474	0.1666666667\\
80.1001251564	0.1666666667\\
81.1013767209	0.2\\
101.12640801	0.2\\
102.1276595745	0.2333333333\\
117.1464330413	0.2333333333\\
118.1476846058	0.2666666667\\
129.1614518148	0.2666666667\\
130.1627033792	0.3\\
148.1852315394	0.3\\
149.1864831039	0.3333333333\\
188.2352941176	0.3333333333\\
189.2365456821	0.3666666667\\
211.2640801001	0.3666666667\\
212.2653316646	0.4\\
235.2941176471	0.4\\
236.2953692115	0.4333333333\\
261.3266583229	0.4333333333\\
262.3279098874	0.4666666667\\
284.3554443054	0.4666666667\\
285.3566958698	0.5\\
324.4055068836	0.5\\
325.4067584481	0.5333333333\\
351.4392991239	0.5333333333\\
352.4405506884	0.5666666667\\
404.5056320401	0.5666666667\\
405.5068836045	0.6\\
454.5682102628	0.6\\
455.5694618273	0.6333333333\\
492.6157697121	0.6333333333\\
493.6170212766	0.6666666667\\
535.6695869837	0.6666666667\\
536.6708385482	0.7\\
584.7309136421	0.7\\
585.7321652065	0.7333333333\\
800	0.7333333333\\
800	0.4333333333\\
521.6520650814	0.4333333333\\
520.6508135169	0.4\\
367.4593241552	0.4\\
366.4580725907	0.3666666667\\
315.3942428035	0.3666666667\\
314.392991239	0.3333333333\\
275.3441802253	0.3333333333\\
274.3429286608	0.3\\
240.3003754693	0.3\\
239.2991239049	0.2666666667\\
207.2590738423	0.2666666667\\
206.2578222778	0.2333333333\\
180.225281602	0.2333333333\\
179.2240300375	0.2\\
141.1764705882	0.2\\
140.1752190238	0.1666666667\\
114.1426783479	0.1666666667\\
113.1414267835	0.1333333333\\
86.1076345432	0.1333333333\\
85.1063829787	0.1\\
65.0813516896	0.1\\
64.0801001252	0.0666666667\\
46.057571965	0.0666666667\\
45.0563204005	0.0333333333\\
28.0350438048	0.0333333333\\
27.0337922403	0\\
14.0175219024	0\\
}--cycle;
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
16.0200250313	0\\
18.0225281602	0.0166666667\\
19.0237797247	0.0333333333\\
27.0337922403	0.0333333333\\
30.0375469337	0.05\\
34.0425531915	0.0666666667\\
42.0525657071	0.0666666667\\
45.0563204005	0.0833333333\\
47.0588235294	0.1\\
55.0688360451	0.1\\
59.0738423029	0.1333333333\\
67.0838548185	0.1333333333\\
69.0863579474	0.15\\
70.0876095119	0.1666666667\\
78.0976220275	0.1666666667\\
81.1013767209	0.1833333333\\
82.1026282854	0.2\\
90.112640801	0.2\\
93.1163954944	0.2166666667\\
97.1214017522	0.2166666667\\
100.1251564456	0.2333333333\\
104.1301627034	0.2333333333\\
107.1339173967	0.25\\
115.1439299124	0.25\\
117.1464330413	0.2666666667\\
129.1614518148	0.2666666667\\
132.1652065081	0.2833333333\\
133.1664580726	0.3\\
145.1814768461	0.3\\
148.1852315394	0.3166666667\\
149.1864831039	0.3333333333\\
165.2065081352	0.3333333333\\
166.2077596996	0.35\\
170.2127659574	0.35\\
171.2140175219	0.3666666667\\
179.2240300375	0.3666666667\\
183.2290362954	0.3833333333\\
187.2340425532	0.3833333333\\
191.239048811	0.4\\
203.2540675845	0.4\\
206.2578222778	0.4166666667\\
210.2628285357	0.4166666667\\
212.2653316646	0.4333333333\\
228.2853566959	0.4333333333\\
231.2891113892	0.45\\
232.2903629537	0.4666666667\\
252.3153942428	0.4666666667\\
253.3166458073	0.4833333333\\
256.3204005006	0.5\\
268.3354192741	0.5\\
270.337922403	0.5166666667\\
274.3429286608	0.5166666667\\
275.3441802253	0.5333333333\\
291.3642052566	0.5333333333\\
293.3667083855	0.55\\
294.3679599499	0.5666666667\\
306.3829787234	0.5666666667\\
307.3842302879	0.5833333333\\
311.3892365457	0.5833333333\\
315.3942428035	0.6\\
323.4042553191	0.6\\
326.4080100125	0.6333333333\\
342.4280350438	0.6333333333\\
345.4317897372	0.65\\
346.4330413016	0.6666666667\\
354.4430538173	0.6666666667\\
357.4468085106	0.6833333333\\
359.4493116395	0.7\\
367.4593241552	0.7\\
369.4618272841	0.7166666667\\
373.4668335419	0.7166666667\\
375.4693366708	0.7333333333\\
387.4843554443	0.7333333333\\
389.4868585732	0.75\\
392.4906132666	0.7666666667\\
416.5206508135	0.7666666667\\
418.5231539424	0.7833333333\\
422.5281602003	0.7833333333\\
425.5319148936	0.8\\
453.5669586984	0.8\\
455.5694618273	0.8166666667\\
459.5744680851	0.8166666667\\
461.576971214	0.8333333333\\
501.6270337922	0.8333333333\\
505.6320400501	0.85\\
508.6357947434	0.8666666667\\
556.6958698373	0.8666666667\\
559.6996245307	0.8833333333\\
800	0.8833333333\\
};



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
13.0162703379	0\\
14.0175219024	0.0333333333\\
22.027534418	0.0333333333\\
24.0300375469	0.0666666667\\
31.0387984981	0.0666666667\\
33.041301627	0.1\\
40.0500625782	0.1\\
42.0525657071	0.1333333333\\
49.0613266583	0.1333333333\\
50.0625782228	0.1666666667\\
56.0700876095	0.1666666667\\
58.0725907384	0.2\\
67.0838548185	0.2\\
68.085106383	0.2333333333\\
75.0938673342	0.2333333333\\
76.0951188986	0.2666666667\\
85.1063829787	0.2666666667\\
86.1076345432	0.3\\
93.1163954944	0.3\\
95.1188986233	0.3333333333\\
101.12640801	0.3333333333\\
103.1289111389	0.3666666667\\
109.1364205257	0.3666666667\\
111.1389236546	0.4\\
118.1476846058	0.4\\
119.1489361702	0.4166666667\\
121.1514392991	0.4333333333\\
127.1589486859	0.4333333333\\
129.1614518148	0.4666666667\\
139.1739674593	0.4666666667\\
140.1752190238	0.4833333333\\
143.1789737171	0.5\\
149.1864831039	0.5\\
150.1877346683	0.5166666667\\
152.1902377972	0.5333333333\\
157.1964956195	0.5333333333\\
158.197747184	0.55\\
160.2002503129	0.5666666667\\
167.2090112641	0.5666666667\\
169.211514393	0.6\\
179.2240300375	0.6\\
180.225281602	0.6333333333\\
187.2340425532	0.6333333333\\
188.2352941176	0.65\\
192.2403003755	0.6666666667\\
199.2490613267	0.6666666667\\
201.2515644556	0.7\\
207.2590738423	0.7\\
208.2603254068	0.7166666667\\
211.2640801001	0.7333333333\\
215.2690863579	0.75\\
220.2753441802	0.75\\
221.2765957447	0.7666666667\\
237.296620776	0.7666666667\\
238.2978723404	0.7833333333\\
240.3003754693	0.8\\
248.310387985	0.8\\
249.3116395494	0.8166666667\\
257.3216520651	0.8166666667\\
258.3229036295	0.8333333333\\
296.3704630788	0.8333333333\\
297.3717146433	0.85\\
429.5369211514	0.85\\
430.5381727159	0.8666666667\\
471.5894868586	0.8666666667\\
472.590738423	0.9\\
533.6670838548	0.9\\
534.6683354193	0.9166666667\\
538.6733416771	0.9333333333\\
800	0.9333333333\\
800	0.8333333333\\
496.62077597	0.8333333333\\
495.6195244055	0.8166666667\\
492.6157697121	0.8\\
465.5819774718	0.8\\
464.5807259074	0.7833333333\\
460.5757196496	0.7666666667\\
440.5506883605	0.7666666667\\
438.5481852315	0.7333333333\\
427.5344180225	0.7333333333\\
426.5331664581	0.7166666667\\
420.5256570713	0.7166666667\\
419.5244055069	0.7\\
406.508135169	0.7\\
405.5068836045	0.6833333333\\
401.5018773467	0.6666666667\\
384.4806007509	0.6666666667\\
382.478097622	0.6333333333\\
366.4580725907	0.6333333333\\
365.4568210263	0.6166666667\\
363.4543178974	0.6\\
348.4355444305	0.6\\
346.4330413016	0.5666666667\\
335.4192740926	0.5666666667\\
334.4180225282	0.5333333333\\
320.4005006258	0.5333333333\\
319.3992490613	0.5166666667\\
312.3904881101	0.5166666667\\
311.3892365457	0.5\\
296.3704630788	0.5\\
295.3692115144	0.4666666667\\
279.3491864831	0.4666666667\\
278.3479349186	0.45\\
276.3454317897	0.4333333333\\
261.3266583229	0.4333333333\\
260.3254067584	0.4166666667\\
255.3191489362	0.4166666667\\
254.3178973717	0.4\\
237.296620776	0.4\\
235.2941176471	0.3666666667\\
219.2740926158	0.3666666667\\
218.2728410513	0.35\\
216.2703379224	0.3333333333\\
199.2490613267	0.3333333333\\
198.2478097622	0.3166666667\\
193.2415519399	0.3166666667\\
192.2403003755	0.3\\
175.2190237797	0.3\\
174.2177722153	0.2833333333\\
170.2127659574	0.2833333333\\
169.211514393	0.2666666667\\
157.1964956195	0.2666666667\\
156.1952440551	0.25\\
150.1877346683	0.25\\
149.1864831039	0.2333333333\\
136.170212766	0.2333333333\\
135.1689612015	0.2166666667\\
132.1652065081	0.2\\
119.1489361702	0.2\\
118.1476846058	0.1833333333\\
112.140175219	0.1833333333\\
111.1389236546	0.1666666667\\
98.1226533166	0.1666666667\\
97.1214017522	0.15\\
93.1163954944	0.1333333333\\
80.1001251564	0.1333333333\\
79.098873592	0.1166666667\\
76.0951188986	0.1\\
59.0738423029	0.1\\
58.0725907384	0.0666666667\\
42.0525657071	0.0666666667\\
40.0500625782	0.0333333333\\
23.0287859825	0.0333333333\\
22.027534418	0\\
13.0162703379	0\\
}--cycle;


==> figures/quantitative/nam_proc_feats_over_time_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0	0\\
172.2152690864	0\\
173.2165206508	0.7391304348\\
213.266583229	0.7391304348\\
214.2678347935	0.8695652174\\
222.2778473091	0.8695652174\\
224.280350438	0.9130434783\\
228.2853566959	0.9130434783\\
232.2903629537	0.9565217391\\
256.3204005006	0.9565217391\\
258.3229036295	1\\
798.9987484355	1\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
73.0913642053	0\\
74.0926157697	0.5543478261\\
75.0938673342	0.7717391304\\
76.0951188986	0.7826086957\\
80.1001251564	0.7826086957\\
81.1013767209	0.847826087\\
91.1138923655	0.847826087\\
93.1163954944	0.9130434783\\
94.1176470588	0.9565217391\\
99.1239048811	0.9565217391\\
100.1251564456	1\\
556.6958698373	1\\
555.6946182728	0.9673913043\\
552.6908635795	0.9673913043\\
551.689612015	0.9565217391\\
541.6770963705	0.9565217391\\
540.675844806	0.9239130435\\
538.6733416771	0.9130434783\\
537.6720901126	0.7826086957\\
533.6670838548	0.7826086957\\
532.6658322904	0.7391304348\\
485.607008761	0.7391304348\\
484.6057571965	0\\
73.0913642053	0\\
}--cycle;
\addplot [plotstyle3]
  table[row sep=crcr]{%
0	0\\
4.0050062578	0\\
8.0100125156	0.0217391304\\
9.0112640801	0.0434782609\\
13.0162703379	0.0434782609\\
16.0200250313	0.0652173913\\
20.0250312891	0.0652173913\\
21.0262828536	0.0869565217\\
33.041301627	0.0869565217\\
35.0438047559	0.1086956522\\
39.0488110138	0.1086956522\\
43.0538172716	0.1304347826\\
800	0.1304347826\\
};



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
5.0062578223	0\\
7.0087609512	0.0434782609\\
11.013767209	0.0434782609\\
13.0162703379	0.0869565217\\
23.0287859825	0.0869565217\\
24.0300375469	0.1086956522\\
27.0337922403	0.1304347826\\
48.0600750939	0.1304347826\\
49.0613266583	0.152173913\\
63.0788485607	0.152173913\\
64.0801001252	0.1739130435\\
77.0963704631	0.1739130435\\
78.0976220275	0.1956521739\\
88.1101376721	0.1956521739\\
89.1113892365	0.2173913043\\
101.12640801	0.2173913043\\
102.1276595745	0.2391304348\\
109.1364205257	0.2391304348\\
110.1376720901	0.2608695652\\
129.1614518148	0.2608695652\\
130.1627033792	0.2826086957\\
134.167709637	0.3043478261\\
152.1902377972	0.3043478261\\
153.1914893617	0.3260869565\\
157.1964956195	0.347826087\\
180.225281602	0.347826087\\
181.2265331665	0.3695652174\\
185.2315394243	0.3913043478\\
208.2603254068	0.3913043478\\
209.2615769712	0.4130434783\\
213.266583229	0.4130434783\\
214.2678347935	0.4347826087\\
236.2953692115	0.4347826087\\
237.296620776	0.4565217391\\
243.3041301627	0.4565217391\\
244.3053817272	0.4782608696\\
260.3254067584	0.4782608696\\
261.3266583229	0.5\\
280.3504380476	0.5\\
281.351689612	0.5217391304\\
293.3667083855	0.5217391304\\
294.3679599499	0.5434782609\\
325.4067584481	0.5434782609\\
326.4080100125	0.5652173913\\
355.4443053817	0.5652173913\\
356.4455569462	0.5869565217\\
385.4818523154	0.5869565217\\
386.4831038798	0.6086956522\\
421.5269086358	0.6086956522\\
422.5281602003	0.6304347826\\
483.604505632	0.6304347826\\
484.6057571965	0.652173913\\
563.7046307885	0.652173913\\
564.7058823529	0.6739130435\\
800	0.6739130435\\
800	0.0869565217\\
30.0375469337	0.0869565217\\
29.0362953692	0.0652173913\\
27.0337922403	0.0434782609\\
16.0200250313	0.0434782609\\
15.0187734668	0.0217391304\\
12.0150187735	0\\
5.0062578223	0\\
}--cycle;
\addplot [plotstyle5]
  table[row sep=crcr]{%
0	0\\
8.0100125156	0\\
9.0112640801	0.0434782609\\
13.0162703379	0.0434782609\\
15.0187734668	0.0869565217\\
19.0237797247	0.0869565217\\
21.0262828536	0.1304347826\\
25.0312891114	0.1304347826\\
28.0350438048	0.1739130435\\
36.0450563204	0.1739130435\\
40.0500625782	0.1956521739\\
42.0525657071	0.2173913043\\
54.0675844806	0.2173913043\\
56.0700876095	0.2391304348\\
58.0725907384	0.2608695652\\
70.0876095119	0.2608695652\\
71.0888610763	0.2826086957\\
73.0913642053	0.3043478261\\
109.1364205257	0.3043478261\\
110.1376720901	0.3260869565\\
112.140175219	0.347826087\\
128.1602002503	0.347826087\\
134.167709637	0.3913043478\\
154.1927409262	0.3913043478\\
156.1952440551	0.4130434783\\
184.2302878598	0.4130434783\\
187.2340425532	0.4347826087\\
203.2540675845	0.4347826087\\
207.2590738423	0.4565217391\\
215.2690863579	0.4565217391\\
216.2703379224	0.4782608696\\
332.4155193992	0.4782608696\\
333.4167709637	0.5\\
336.4205256571	0.5217391304\\
364.4555694618	0.5217391304\\
367.4593241552	0.5434782609\\
369.4618272841	0.5652173913\\
393.491864831	0.5652173913\\
397.4968710889	0.5869565217\\
405.5068836045	0.5869565217\\
408.5106382979	0.6086956522\\
424.5306633292	0.6086956522\\
428.535669587	0.6304347826\\
448.5607008761	0.6304347826\\
450.563204005	0.652173913\\
458.5732165207	0.652173913\\
460.5757196496	0.6739130435\\
492.6157697121	0.6739130435\\
495.6195244055	0.6956521739\\
531.6645807259	0.6956521739\\
534.6683354193	0.7173913043\\
798.9987484355	0.7173913043\\
};



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
8.0100125156	0\\
9.0112640801	0.0434782609\\
10.0125156446	0.0434782609\\
8.0100125156	0\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
15.0187734668	0.0434782609\\
13.0162703379	0.0434782609\\
14.0175219024	0.0869565217\\
16.0200250313	0.0869565217\\
15.0187734668	0.0434782609\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
22.027534418	0.0869565217\\
19.0237797247	0.0869565217\\
20.0250312891	0.1304347826\\
24.0300375469	0.1304347826\\
22.027534418	0.0869565217\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
29.0362953692	0.1304347826\\
25.0312891114	0.1304347826\\
26.0325406758	0.1739130435\\
30.0375469337	0.1739130435\\
29.0362953692	0.1304347826\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
87.1088861076	0.1739130435\\
35.0438047559	0.1739130435\\
36.0450563204	0.2173913043\\
42.0525657071	0.2173913043\\
43.0538172716	0.2391304348\\
46.057571965	0.2608695652\\
51.0638297872	0.2608695652\\
52.0650813517	0.2826086957\\
56.0700876095	0.3043478261\\
58.0725907384	0.3260869565\\
63.0788485607	0.3260869565\\
64.0801001252	0.347826087\\
68.085106383	0.3695652174\\
77.0963704631	0.3695652174\\
78.0976220275	0.3913043478\\
87.1088861076	0.3913043478\\
88.1101376721	0.4130434783\\
120.1501877347	0.4130434783\\
121.1514392991	0.4347826087\\
136.170212766	0.4347826087\\
138.1727158949	0.4782608696\\
158.197747184	0.4782608696\\
159.1989987484	0.5\\
178.2227784731	0.5\\
179.2240300375	0.5217391304\\
183.2290362954	0.5434782609\\
190.2377972466	0.5434782609\\
191.239048811	0.5652173913\\
203.2540675845	0.5652173913\\
204.2553191489	0.5869565217\\
207.2590738423	0.6086956522\\
222.2778473091	0.6086956522\\
223.2790988736	0.6304347826\\
226.282853567	0.652173913\\
236.2953692115	0.652173913\\
237.296620776	0.6739130435\\
245.3066332916	0.6739130435\\
246.3078848561	0.6956521739\\
265.3316645807	0.6956521739\\
266.3329161452	0.7173913043\\
283.3541927409	0.7173913043\\
284.3554443054	0.7391304348\\
374.4680851064	0.7391304348\\
375.4693366708	0.7608695652\\
381.4768460576	0.7608695652\\
382.478097622	0.7826086957\\
800	0.7826086957\\
800	0.4130434783\\
267.3341677096	0.4130434783\\
266.3329161452	0.3913043478\\
249.3116395494	0.3913043478\\
248.310387985	0.3695652174\\
224.280350438	0.3695652174\\
223.2790988736	0.347826087\\
200.2503128911	0.347826087\\
199.2490613267	0.3043478261\\
173.2165206508	0.3043478261\\
172.2152690864	0.2826086957\\
159.1989987484	0.2826086957\\
158.197747184	0.2608695652\\
152.1902377972	0.2608695652\\
151.1889862328	0.2391304348\\
116.1451814768	0.2391304348\\
115.1439299124	0.2173913043\\
105.1314142678	0.2173913043\\
104.1301627034	0.1956521739\\
88.1101376721	0.1956521739\\
87.1088861076	0.1739130435\\
}--cycle;


==> figures/quantitative/nam_proc_feats_over_time_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Ours}
\addlegendimage{plotstyle3}
\addlegendentry{Naive}
\addlegendimage{plotstyle5}
\addlegendentry{Sensitivity}


==> figures/running-example/running-example-default.tikz <==
\begin{tikzpicture}[scale=\tikzscale, transform shape]

    \footnotesize

    % Input Nodes
    % Input Nodes
    \node[neuron,label={\tiny $\x_{1}{=}1$}] (i1) at (-1,3.6) {};
    \node[neuron,label={\tiny $\x_{2}{=}1$}] (i2) at (-1,2.4) {};
    \node[neuron,label={\tiny $\x_{3}{=}1$}] (i3) at (-1,1.2) {};

    % Hidden Nodes
    \node[neuron,label={\tiny $[2]$}] (h1) at (2,3.6) {};
    \node[neuron,label={\tiny $[-0.5]$}] (h2) at (2,2.4) {};
    \node[neuron,label={\tiny $[1]$}] (h3) at (2,1.2) {};

    % Output Nodes
    \node[merge, minimum size=1mm] (s) at (3.5,2.4) {$\Sigma$};
    \node[neuron,label={\tiny $[2.5]$}] (o) at (4.5,2.4) {};

    % Edges
    \draw[arrow] (i1) -- (h1) node[plotboxSmall,pos=0.5] {\tiny $f_1(x)=2x$};
    \draw[arrow] (i2) -- (h2) node[plotboxSmall,pos=0.5] {\tiny $f_2(x)=x{-}1.5$};
    \draw[arrow] (i3) -- (h3) node[plotboxSmall,pos=0.5] {\tiny $f_3(x) = x$};
    
    \draw[arrow] (h1) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (h2) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (h3) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (s) -- (o);

    % Layer labels
    % \node at (-1,4.5) {\small Input $x_{(i)}$};
    % \node at (2,5) {\small Hidden};
    % \node at (4.5,4.5) {\small Output};

    % \node at (2,5.5) {\small (a) Original network};

\end{tikzpicture}

==> figures/running-example/running-example-global-minima.tikz <==
\begin{tikzpicture}[scale=\tikzscale, transform shape]

    \footnotesize

    % Input Nodes
    \node[explanation,label={\tiny $\x_{1}{=}1$}] (i1) at (-1,3.6) {};
    \node[neuron,label={\tiny $\x_{2}{\in}[0,1]$}] (i2) at (-1,2.4) {};
    \node[neuron,label={\tiny $\x_{3}{\in}[0,1]$}] (i3) at (-1,1.2) {};

    % Hidden Nodes
    \node[neuron,label={\tiny $[2]$}] (h1) at (2,3.6) {};
    \node[neuron,label={\tiny $[-1.5,-0.5]$}] (h2) at (2,2.4) {};
    \node[neuron,label={\tiny $[0,1]$}] (h3) at (2,1.2) {};

    % Output Nodes
    \node[merge, minimum size=1mm] (s) at (3.5,2.4) {$\Sigma$};
    \node[neuron,label={\tiny $[0.5,2.5]$}] (o) at (4.5,2.4) {};

    % Edges
    \draw[arrow] (i1) -- (h1) node[plotboxSmall,pos=0.5] {\tiny $f_1(x)=2x$};
    \draw[arrow] (i2) -- (h2) node[plotboxSmall,pos=0.5] {\tiny $f_2(x)=x{-}1.5$};
    \draw[arrow] (i3) -- (h3) node[plotboxSmall,pos=0.5] {\tiny $f_3(x) = x$};
    
    \draw[arrow] (h1) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (h2) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (h3) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (s) -- (o);

    % Layer labels
    % \node at (-1,4.5) {\small Input $x_{(i)}$};
    % \node at (2,5) {\small Hidden};
    % \node at (4.5,4.5) {\small Output};

    % \node at (2,5.5) {\small (a) Original network};

\end{tikzpicture}

==> figures/running-example/running-example-local-minima.tikz <==
\begin{tikzpicture}[scale=\tikzscale, transform shape]

    \footnotesize

    % Input Nodes
    \node[neuron,label={\tiny $\x_{1}{\in}[0,1]$}] (i1) at (-1,3.6) {};
    \node[explanation,label={\tiny $\x_{2}{=}1$}] (i2) at (-1,2.4) {};
    \node[explanation,label={\tiny $\x_{3}{=}1$}] (i3) at (-1,1.2) {};

    % Hidden Nodes
    \node[neuron,label={\tiny $[0,2]$}] (h1) at (2,3.6) {};
    \node[neuron,label={\tiny $[-0.5]$}] (h2) at (2,2.4) {};
    \node[neuron,label={\tiny $[1]$}] (h3) at (2,1.2) {};

    % Output Nodes
    \node[merge, minimum size=1mm] (s) at (3.5,2.4) {$\Sigma$};
    \node[neuron,label={\tiny $[0.5,2.5]$}] (o) at (4.5,2.4) {};

    % Edges
    \draw[arrow] (i1) -- (h1) node[plotboxSmall,pos=0.5] {\tiny $f_1(x)=2x$};
    \draw[arrow] (i2) -- (h2) node[plotboxSmall,pos=0.5] {\tiny $f_2(x)=x{-}1.5$};
    \draw[arrow] (i3) -- (h3) node[plotboxSmall,pos=0.5] {\tiny $f_3(x) = x$};
    
    \draw[arrow] (h1) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (h2) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (h3) -- (s) node[weight,pos=0.5] {$\cdot 1$};
    \draw[arrow] (s) -- (o);

    % Layer labels
    % \node at (-1,4.5) {\small Input $x_{(i)}$};
    % \node at (2,5) {\small Hidden};
    % \node at (4.5,4.5) {\small Output};

    % \node at (2,5.5) {\small (a) Original network};

\end{tikzpicture}

==> figures/running-example/running-example.tikz <==
\newcommand*{\tikzscale}{0.65}
\tikzset{
    every label/.style={font=\footnotesize,fill=white, inner sep=1pt, outer sep=0pt},
    explanation/.style={circle,fill=CORAcolorYellow!75,draw=CORAcolorYellow,thick,inner sep={0.15cm}},
    winner/.style={circle,fill=CORAcolorGreen!75,draw=CORAcolorGreen,thick,inner sep={0.15cm}},
    weight/.style={fill=white, font=\tiny, inner sep=1pt, outer sep=0pt},
    weightbox/.style={fill=white, font=\tiny, draw=black, thin, inner sep=3pt, outer sep=0pt, rounded corners}
}
%
\begin{tikzpicture}

  \def\basepath{./figures/running-example/}

  \node[label={[align=center]\scriptsize (a) NAM with unperturbed input.}] at (-4.75,0) {
    \input{\basepath running-example-default.tikz}
  };
  
\draw[dashed]
  ($(current bounding box.north east) - (0.025cm,0)$) --
  ($(current bounding box.south east) - (0.025cm,0)$);

    \node[label={[align=center]\scriptsize (b) Subset-minimal explanation of size $2$.}] at (0,0) {
      \input{\basepath running-example-local-minima.tikz}
    };
    
\draw[dashed]
  ($(current bounding box.north east) - (0.025cm,0)$) --
  ($(current bounding box.south east) - (0.025cm,0)$);
    
    \node[label={[align=center]\scriptsize (c) Cardinally-minimal explanation of size $1$.}] at (4.75,0) {
      \input{\basepath running-example-global-minima.tikz}
    };


\end{tikzpicture}%

==> figures/xi/nam-xi-hist.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={ybar interval, fill=CORAcolor1, fill opacity=0.6, draw=black, area legend}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/xi/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95*\textwidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]

\nextgroupplot[xmin=-8,xmax=-4,ymin=0,ymax=0.14,xlabel={\xilabel},ylabel={Frequency [\%]},title={(a) Breast Cancer},  scaled ticks=false, % removes ×10^{-k} factor
  y tick label style={
    /pgf/number format/.cd,
    fixed,              % no scientific notation
    precision=2,        % 0.01, 0.02, ...
  },]
\input{\basepath nam-xi-hist_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=-6,xmax=1,ymin=0,ymax=0.16,xlabel={\xilabel},title={(b) CREDIT},  scaled ticks=false, % removes ×10^{-k} factor
  y tick label style={
    /pgf/number format/.cd,
    fixed,              % no scientific notation
    precision=2,        % 0.01, 0.02, ...
  },]
\input{\basepath nam-xi-hist_12.tikz}
\nextgroupplot[xmin=-10,xmax=2,ymin=0,ymax=0.35,xlabel={\xilabel},title={(c) FICO HELOC},  scaled ticks=false, % removes ×10^{-k} factor
  y tick label style={
    /pgf/number format/.cd,
    fixed,              % no scientific notation
    precision=2,        % 0.01, 0.02, ...
  },]
\input{\basepath nam-xi-hist_legends.tikz}
\input{\basepath nam-xi-hist_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/xi/nam-xi-hist_11.tikz <==
\addplot[plotstyle1] 
table[row sep=\\]{
x   y\\
-8	0.0196078431\\
-7.813	0.0196078431\\
-7.626	0\\
-7.439	0\\
-7.252	0.0196078431\\
-7.065	0.0196078431\\
-6.878	0\\
-6.691	0\\
-6.504	0.0392156863\\
-6.317	0.0196078431\\
-6.13	0.0392156863\\
-5.943	0.0784313725\\
-5.756	0.1176470588\\
-5.569	0.0784313725\\
-5.382	0.0196078431\\
-5.195	0.0980392157\\
-5.008	0.1176470588\\
-4.821	0.137254902\\
-4.634	0.1176470588\\
-4.447	0.0588235294\\
-4.26	0.0588235294\\
};


==> figures/xi/nam-xi-hist_12.tikz <==
\addplot[plotstyle1] 
table[row sep=\\]{
x	y\\
-6	0.0196078431\\
-5.68	0\\
-5.36	0.0196078431\\
-5.04	0.0392156863\\
-4.72	0\\
-4.4	0.0392156863\\
-4.08	0.0588235294\\
-3.76	0.0588235294\\
-3.44	0.1568627451\\
-3.12	0.0392156863\\
-2.8	0.0196078431\\
-2.48	0.0196078431\\
-2.16	0.0588235294\\
-1.84	0.0784313725\\
-1.52	0.0784313725\\
-1.2	0.0588235294\\
-0.88	0.0980392157\\
-0.56	0.0980392157\\
-0.24	0.0196078431\\
0.08	0.0392156863\\
0.4	0.0392156863\\
};


==> figures/xi/nam-xi-hist_13.tikz <==
\addplot[plotstyle1] 
table[row sep=\\]{
x	y\\
-8.8	0.04\\
-7.86	0\\
-5.98	0\\
-5.51	0.1\\
-5.04	0.3\\
-4.57	0.32\\
-4.1	0.02\\
-3.63	0\\
-0.81	0\\
-0.34	0.02\\
0.13	0.18\\
0.6	0.18\\
};


==> figures/xi/nam-xi-hist_legends.tikz <==
% empty legend

==> figures/xi/nam-xi-vs-sorting-time.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={only marks, mark=o, mark options={}, mark size=1.5000pt, draw=mycolor1, forget plot}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/xi/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95*\textwidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=-8,xmax=-4,ymin=0,ymax=500,xlabel={\xilabel},ylabel={Sorting time [s]},title={(a) Breast Cancer}]
\input{\basepath nam-xi-vs-sorting-time_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=-6,xmax=1,ymin=40,ymax=180,xlabel={\xilabel},title={(b) CREDIT}]
\input{\basepath nam-xi-vs-sorting-time_12.tikz}
\nextgroupplot[xmin=-10,xmax=2,ymin=0,ymax=500,xlabel={\xilabel},title={(c) FICO HELOC}]
\input{\basepath nam-xi-vs-sorting-time_legends.tikz}
\input{\basepath nam-xi-vs-sorting-time_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/xi/nam-xi-vs-sorting-time_11.tikz <==
\addplot[plotstyle1] 
table[row sep=\\]{
x   y\\
-7.9005661014	31.6444923878\\
-7.6691720339	51.3999922276\\
-7.0839565992	19.1095297337\\
-6.8786115255	24.2553610802\\
-6.4202397068	32.5286822319\\
-6.3451581313	29.5989806652\\
-6.1529529183	29.7166411877\\
-6.0184844952	23.6634464264\\
-5.8824514664	14.98274827\\
-5.8821430186	26.4156138897\\
-5.7688049052	19.0060293674\\
-5.7615036872	32.0735425949\\
-5.7530615369	24.4656393528\\
-5.7316105358	27.2602398396\\
-5.7039498758	25.6621394157\\
-5.6523202938	32.5102241039\\
-5.6319188033	29.7914791107\\
-5.4109721596	23.3220059872\\
-5.4105555702	480.1792576313\\
-5.4003702985	19.1367752552\\
-5.3967249982	15.0291435719\\
-5.2496472757	24.8316075802\\
-5.1762902318	29.6112031937\\
-5.1352563651	14.3643593788\\
-5.1062329939	30.9845650196\\
-5.1060264207	24.6154766083\\
-5.0143052225	25.7033393383\\
-5.0011103991	29.7603690624\\
-4.9522437137	23.7798428535\\
-4.9143253301	24.6775655746\\
-4.9094713516	13.7055056095\\
-4.8391136223	18.3504383564\\
-4.8183527226	25.9774429798\\
-4.7622283102	14.4343266487\\
-4.7605122135	67.430295229\\
-4.7224635228	27.2719504833\\
-4.6686813696	24.0006837845\\
-4.6680970704	14.1413290501\\
-4.6029757922	24.5295388699\\
-4.5982191362	30.1499707699\\
-4.5204621062	14.4089205265\\
-4.4998235004	15.3650677204\\
-4.4919932544	30.4948821068\\
-4.3959794626	14.3218688965\\
-4.2988520749	30.2521295547\\
-4.2678389354	26.7703323364\\
};


==> figures/xi/nam-xi-vs-sorting-time_12.tikz <==
\addplot[plotstyle1] 
table[row sep=\\]{
x   y\\
-5.9801335587	87.0808210373\\
-5.0942353569	97.2668664455\\
-4.9731577141	104.9430902004\\
-4.9692212547	166.9749283791\\
-4.3077193108	145.9872975349\\
-4.1528810212	91.8439061642\\
-4.0547976057	91.7198865414\\
-3.968120524	129.0397388935\\
-3.7631182102	85.298899889\\
-3.7309373781	99.1041772366\\
-3.693688277	136.1642048359\\
-3.5076425849	88.2800126076\\
-3.3728980183	89.1073257923\\
-3.3723457058	96.6225004196\\
-3.3713116527	178.312939167\\
-3.3689065025	89.9856834412\\
-3.3652382183	97.5460264683\\
-3.3612037286	132.5357978344\\
-3.2989881227	95.480048418\\
-3.2170956207	88.2973833084\\
-2.9865420182	89.0730092525\\
-2.8882029396	132.3321409225\\
-2.5677673378	134.646296978\\
-2.3931588427	109.1994481087\\
-1.9218875233	127.8316104412\\
-1.9115658411	88.4833030701\\
-1.890270166	56.9190757275\\
-1.7999993383	95.5116496086\\
-1.6559844351	129.7379004955\\
-1.6517710798	126.1668889523\\
-1.6433236929	127.9762115479\\
-1.4570876808	98.3478443623\\
-1.432128967	89.6011002064\\
-1.42671418	132.9191157818\\
-1.2299198757	104.5004439354\\
-1.1052623755	88.8184990883\\
-0.9593112209	68.3340542316\\
-0.9547701918	127.1873114109\\
-0.8709513447	62.8954560757\\
-0.8606507859	142.6296422482\\
-0.791319662	154.7643611431\\
-0.737240726	57.3120746613\\
-0.6133639291	74.0275716782\\
-0.5577427005	175.2730710506\\
-0.5258544823	71.5342125893\\
-0.4988906264	122.8337435722\\
-0.457855439	84.6426515579\\
-0.2831973328	135.5915579796\\
-0.0594639334	59.4245665073\\
0.0908316465	53.6506631374\\
0.282715714	92.1106538773\\
};


==> figures/xi/nam-xi-vs-sorting-time_13.tikz <==
\addplot[plotstyle1] 
table[row sep=\\]{
x   y\\
-8.7757557897	226.3971588612\\
-8.2401173371	181.7959172726\\
-5.3701530888	480.0267298222\\
-5.3543142781	110.3180885315\\
-5.2934801012	480.1100039482\\
-5.2934801012	208.7672586441\\
-4.8869545804	85.30773592\\
-4.885905744	89.2305600643\\
-4.8853972303	83.0928213596\\
-4.8852150769	217.5630722046\\
-4.884541945	131.6344532967\\
-4.8835843297	303.1780338287\\
-4.7867391156	480.0878350735\\
-4.7653885321	177.556170702\\
-4.7398641952	480.3816678524\\
-4.6431442834	87.1988730431\\
-4.6385403313	480.0709235668\\
-4.5210467535	480.0958051682\\
-4.5210467535	168.1281547546\\
-4.5186318433	221.4210772514\\
-4.5186318433	100.855389595\\
-4.5093364513	268.9087479115\\
-4.5093364513	232.0986573696\\
-4.4970566457	52.9462351799\\
-4.4956278377	88.8508524895\\
-4.087171899	46.0689702034\\
0.086460411	89.0149738789\\
0.1363508563	45.8684308529\\
0.5491461888	80.4207794666\\
0.5602431508	48.5215346813\\
0.5665896078	43.6652541161\\
0.5683015681	480.6350877285\\
0.5687911378	262.7247769833\\
};


==> figures/xi/nam-xi-vs-sorting-time_legends.tikz <==
% empty legend
